Detection and Mitigation of Attacks on Transportation Networks as a Multi-Stage Security Game

In recent years, state-of-the-art traffic-control devices have evolved from standalone hardware to networked smart devices. Smart traffic control enables operators to decrease traffic congestion and environmental impact by acquiring real-time traffic data and changing traffic signals from fixed to adaptive schedules. However, these capabilities have inadvertently exposed traffic control to a wide range of cyber-attacks, which adversaries can easily mount through wireless networks or even through the Internet. Indeed, recent studies have found that a large number of traffic signals that are deployed in practice suffer from exploitable vulnerabilities, which adversaries may use to take control of the devices. Thanks to the hardware-based failsafes that most devices employ, adversaries cannot cause traffic accidents directly by setting compromised signals to dangerous configurations. Nonetheless, an adversary could cause disastrous traffic congestion by changing the schedule of compromised traffic signals, thereby effectively crippling the transportation network. To provide theoretical foundations for the protection of transportation networks from these attacks, we introduce a game-theoretic model of launching, detecting, and mitigating attacks that tamper with traffic-signal schedules. We show that finding optimal strategies is a computationally challenging problem, and we propose efficient heuristic algorithms for finding near optimal strategies. We also introduce a Gaussian-process based anomaly detector, which can alert operators to ongoing attacks. Finally, we evaluate our algorithms and the proposed detector using numerical experiments based on the SUMO traffic simulator.

==> software/anomaly_detection/plots/attacks.csv <==
attack,delay,impact,total_impact
1.1111111111111112,75,0.041239075610269106,1.4130434782612156
2.2222222222222223,75,0.8073342109854653,27.663043478261216
3.3333333333333335,75,2.172982061002114,74.45652173913062
4.444444444444445,63,3.403809856139072,97.96956521739135
5.555555555555555,60,4.85669421225436,133.13043478260897
6.666666666666667,48,6.702935904959804,146.99130434782637
7.777777777777778,48,8.285881961076667,181.70434782608717
8.88888888888889,48,9.567465541580095,209.80869565217398
10.0,48,11.427982298919856,250.608695652174
11.11111111111111,48,13.117198280647774,287.6521739130436
12.222222222222221,48,14.21320602090504,311.6869565217392
13.333333333333334,48,16.221231779466112,355.7217391304348
14.444444444444445,48,17.986581439243754,394.43478260869597
15.555555555555555,48,19.17934239535586,420.5913043478264
16.666666666666668,48,21.12868177708694,463.33913043478276
17.77777777777778,48,23.166843783209366,508.034782608696


==> software/anomaly_detection/plots/pareto_detector_4.csv <==
delay_minutes,false_positives,window_size,thresh
3,859,1,104.76190476190476
18,576,1,120.40100250626566
21,383,2,115.18796992481202
24,363,3,108.67167919799499
33,311,11,93.03258145363408
36,162,12,95.6390977443609
39,139,13,95.6390977443609
42,89,14,96.94235588972431
45,49,15,99.54887218045113
48,45,16,99.54887218045113
51,34,17,99.54887218045113
54,30,18,99.54887218045113
57,20,19,99.54887218045113
60,10,20,100.85213032581453
63,0,16,112.58145363408522
1000,0


==> software/anomaly_detection/results/likelihoods.csv <==
time,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16
0,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466,-770.986653466
1,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057,-76.5008702057
2,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817,-76.113941817
3,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664,-70.5255991664
4,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119,-74.4093366119
5,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033,-72.8602719033
6,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682,-79.4075846682
7,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481,-90.1304223481
8,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698,-62.1232937698
9,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051,-81.2308836051
10,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305,-58.7613691305
11,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164,-75.8967333164
12,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466,-81.4669868466
13,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986,-70.3260825986
14,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321,-66.2799464321
15,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522,-56.5435748522
16,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696,-70.0419524696
17,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518,-67.9309929518
18,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867,-66.2501986867
19,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734,-62.6621466734
20,-81.5952391311,-69.0390591234,-78.3530182504,-98.6061690892,-113.846168086,-109.35839908,-143.694530629,-168.099781316,-177.098388913,-212.874267258,-229.639080755,-254.04454635,-397.552506044,-619.694390726,-621.171890764,-1125.67623251,-1609.37252067
21,-69.835127452,-74.3886492894,-77.2781893818,-84.1050194607,-105.900313121,-128.065112317,-139.61811426,-197.755577724,-187.322646032,-267.840658907,-259.785653508,-395.008998742,-357.948119483,-397.433555618,-363.891659311,-396.419344585,-543.915328092
22,-65.3374029679,-64.1514820109,-77.5270799167,-84.6462487285,-84.0977436495,-103.775567138,-144.913270042,-102.327621076,-238.446798753,-178.729167504,-236.697420938,-210.976374025,-501.839138178,-919.338856251,-917.271475953,-1210.44180128,-1213.88384666
23,-63.7070661579,-62.0102223742,-64.0993454518,-67.1023972956,-78.1532035661,-74.9270251147,-99.8709667178,-100.039636351,-129.462326949,-161.720524797,-174.116022648,-432.661252728,-591.146491586,-316.836258846,-319.22303071,-337.964235268,-453.078109472
24,-64.4644919339,-76.1673412199,-83.3079688587,-80.1980055956,-80.2740528565,-98.4988143717,-143.92207167,-175.110532708,-144.051443748,-169.569591906,-209.057606384,-261.226794622,-250.09821833,-311.919324537,-311.112204516,-335.086187859,-427.945893897
25,-66.2506981829,-73.9611787058,-69.8419412265,-78.3420224206,-83.4415200632,-91.0711266176,-111.929577424,-158.483228023,-160.292832715,-210.711129259,-206.677072286,-233.598691005,-289.578148732,-294.121770566,-478.124097474,-495.585143382,-631.217759266
26,-66.3247730622,-72.3894723266,-77.9020027271,-94.3552212347,-120.580249151,-124.580242482,-150.177493735,-148.957369964,-194.121021232,-224.957924586,-229.641663051,-258.388367039,-351.432769386,-473.845645296,-712.000046899,-748.074090257,-1162.20736094
27,-68.9254826563,-69.9246834643,-97.2273603073,-95.0653550267,-110.090501326,-131.6066916,-290.665921657,-218.990109151,-293.549392848,-407.535968794,-430.046994816,-590.063661056,-596.462764044,-584.391423311,-745.743482953,-667.950042039,-884.036381397
28,-65.9074985664,-66.5913476108,-75.8339575669,-81.3452534861,-96.8707861134,-95.8862108228,-130.726280316,-158.814713172,-268.677873045,-285.473600853,-324.187894879,-367.988300844,-371.881381718,-356.65070796,-421.993755677,-471.850969634,-588.996957073
30,-70.7508787772,-67.9968236441,-68.539200657,-68.5328374465,-80.1108837812,-98.2164950948,-99.1960357941,-168.175899599,-271.654453218,-335.382512594,-433.791290461,-449.53968526,-660.960766157,-922.324833535,-917.836789525,-936.915815875,-1487.34342908
31,-68.4743141927,-63.8944045957,-63.737291091,-86.9570670807,-109.221359982,-109.247032285,-161.032270831,-184.269143622,-230.313657792,-533.7624088,-662.099986537,-664.288088472,-646.559521114,-629.144951239,-1128.36458772,-1426.6458567,-1422.26857781
32,-73.9043605894,-75.9082492777,-84.6582297322,-89.4744560499,-114.934348041,-119.200532569,-146.769345407,-313.455299572,-422.665898826,-270.798332226,-327.880666462,-311.690346133,-396.027366998,-810.662431482,-1300.97014633,-1463.61740436,-2344.54009464
33,-107.791282181,-112.640840327,-129.922109124,-98.9218503849,-104.69209587,-101.148978524,-135.294372167,-372.8246509,-371.135405235,-509.819439062,-548.783618803,-825.698390745,-1179.03464712,-1253.98794254,-1880.05388958,-2166.30379026,-2154.20887673
34,-65.7613882633,-84.6954442042,-98.0041426909,-112.909232526,-118.359407907,-144.53671447,-177.560910399,-271.58489013,-264.437380146,-306.583378535,-285.774292902,-389.882273968,-1846.63701725,-1805.98898592,-2238.34129009,-2450.7452665,-2779.33540816
35,-65.2496046337,-79.822396186,-71.5475829205,-92.4344405129,-146.330311507,-146.703316007,-187.209044919,-249.814872451,-259.600423921,-306.395251992,-301.117223386,-321.528727838,-322.971718402,-331.017316634,-326.024817115,-460.421691441,-1474.1486994
36,-82.065385227,-83.8530250281,-87.4049374596,-89.182951165,-88.1335585673,-90.9329062407,-150.368194591,-257.77054137,-295.634440205,-218.673661337,-215.623453152,-252.11752153,-273.78704806,-393.09073516,-456.529870417,-492.761601128,-1715.77742655
37,-69.7905640254,-72.9196053094,-66.1543610837,-102.099067931,-111.822150715,-107.30054655,-116.884305033,-184.65840923,-249.88748469,-217.207839999,-286.033247482,-373.084098453,-385.243642424,-386.119630725,-513.509023645,-489.321826475,-693.7218812
38,-108.668009287,-97.3143527047,-126.15543271,-124.299311159,-98.8729290039,-124.35738282,-148.316055304,-142.4124938,-177.883489703,-149.539316879,-158.541703625,-178.212019768,-182.421904008,-416.739347843,-414.33147485,-530.812424765,-528.818477599
39,-61.7395345663,-68.2954854999,-77.5781753825,-104.287260278,-101.243723223,-116.88895562,-214.89070046,-126.788739651,-144.086697834,-209.782191605,-191.61472224,-661.396623768,-665.748774182,-461.892886912,-543.567555597,-601.088618935,-681.595114207
40,-64.3528302442,-118.184312159,-136.070893186,-133.288312434,-128.928849133,-132.43520344,-184.114291981,-173.300147845,-170.110468652,-223.374942275,-272.425332484,-383.180778169,-370.316256819,-463.282529467,-609.350576958,-787.001597927,-790.740152167
41,-116.790422319,-271.690373461,-272.534436229,-276.249712637,-273.915039795,-280.04146953,-284.058706644,-318.648269211,-312.71392517,-361.273530971,-352.045472424,-437.671283793,-477.801154667,-477.33274683,-702.572476033,-725.927916458,-894.52034577
42,-60.435166351,-61.7650022866,-59.7227537077,-108.477869706,-138.773962159,-139.425550751,-155.400578019,-165.769239152,-164.385631146,-204.043273967,-195.842772567,-231.312936145,-347.463813276,-337.144654886,-387.962427164,-732.610586694,-736.133160181
43,-53.5862953409,-70.2210018307,-64.1280573995,-72.9918731168,-93.0469311144,-85.0186308936,-108.826895568,-145.338238723,-172.64379877,-205.47652044,-192.304118168,-231.467536717,-238.996706497,-361.954613227,-423.99866688,-456.920849595,-597.519681072
44,-54.6626661461,-270.103475795,-262.428538793,-263.464195879,-321.389632597,-387.041545906,-398.979518935,-377.074123564,-467.158220061,-465.531394577,-451.177229584,-554.970047691,-561.035494577,-563.158167735,-563.094693147,-851.131760168,-848.308032694
45,-2114.58279786,-2121.46104225,-2135.88543927,-2147.16723753,-2154.17114508,-2160.23222856,-2166.34262596,-2212.66538646,-2250.19682636,-2318.2618731,-2332.22070748,-2463.99377151,-2505.27196632,-2492.08490534,-2649.6587323,-2878.48614913,-3166.96960689
46,-74.2643756218,-75.3582116997,-83.9428607833,-82.5404958969,-85.0528324141,-90.4894448131,-101.244155124,-120.800873365,-189.990266142,-225.583106754,-368.56433866,-269.960595298,-324.192821317,-729.029622373,-964.235580748,-1310.80523198,-1908.87576451
47,-62.5871250601,-66.5678316446,-74.3151863572,-91.9549646028,-94.9245917203,-99.3267750793,-118.817243155,-122.214935241,-114.220132395,-248.321935744,-461.337750052,-262.314399462,-651.261608327,-823.550640838,-1152.05804338,-2828.58258152,-1320.30777871
48,-67.5738889026,-79.0061511957,-78.2782303495,-109.754185157,-104.559201585,-114.336694025,-150.757183939,-149.094992989,-166.13317858,-206.249757446,-208.098287125,-306.952814959,-399.073961587,-946.376228672,-407.011160648,-419.786301737,-446.365674738
49,-81.7675437219,-83.5248913529,-86.1976660772,-82.4332403884,-101.696888793,-140.171935392,-161.903680152,-211.267562839,-212.440239712,-257.705710226,-240.696654402,-279.093319825,-436.10404569,-551.596096039,-981.117003204,-956.373975432,-1515.96776234
50,-60.2541383624,-63.1442125737,-98.4718767014,-88.2806234493,-90.4691644442,-96.8507678302,-100.01289464,-127.810751807,-132.682926208,-142.759292714,-161.352892173,-182.094979344,-466.863001034,-538.094270885,-532.403132459,-1009.0228569,-1012.29940255
51,-77.2199231679,-75.6092725146,-80.9991225926,-99.076672756,-140.966326011,-137.676924402,-145.541499209,-227.292926628,-220.118779111,-253.524958091,-265.075162261,-651.674935061,-597.316988924,-608.868806545,-930.474783015,-1119.32819618,-1408.35551975
52,-99.7755614404,-79.9652131363,-69.6346184446,-80.1933073473,-108.7358682,-197.479872919,-195.040672214,-205.243101541,-211.710461831,-233.006979544,-232.676518604,-330.102978795,-303.059343925,-436.555603455,-671.659736429,-697.668321886,-689.376312359
53,-123.615072728,-132.267219721,-118.274839346,-113.964872182,-162.436161789,-135.979656453,-156.157591709,-212.361487804,-184.054037948,-242.371686208,-260.042786538,-461.53623008,-428.0017919,-678.525683438,-708.531473896,-842.150000933,-1014.90876071
54,-74.3481854805,-76.7477031446,-67.2389775036,-82.0677244407,-85.6598030989,-94.9862156685,-103.194230364,-113.89889774,-119.19229293,-196.449278874,-185.679605612,-271.564038482,-347.041675188,-449.048017075,-571.937777345,-599.68818753,-791.513514223
55,-65.7054240994,-65.8000302305,-97.6980166151,-389.74874905,-402.190747924,-413.632013651,-470.180402584,-472.6615596,-620.131394542,-647.067899294,-633.121013309,-665.020298524,-675.727896972,-889.141796588,-1332.8784985,-1377.87256272,-1311.27947106
56,-58.023925923,-69.2394450038,-82.3708577958,-89.2408799743,-93.4930735869,-83.641649264,-113.009999049,-114.101899508,-129.683057216,-217.056474071,-281.527061627,-349.664932143,-292.64630751,-495.426969057,-678.633851579,-710.352717908,-888.580100639
57,-56.0564603499,-715.49947634,-724.065856728,-727.349984729,-751.82292029,-731.021918332,-743.54446754,-757.277240278,-764.402404699,-791.294784703,-774.682928615,-914.078715374,-836.265865219,-976.406350574,-1046.26177023,-1067.07692618,-1178.78434469
58,-57.0127774524,-76.8210068697,-83.0791261445,-119.137061979,-161.298295012,-178.476045075,-240.757947654,-234.951506815,-363.100631838,-400.188136647,-471.150525327,-1749.4889559,-1730.16020775,-1645.96016144,-1743.13691713,-1785.03136739,-1795.15755766
59,-64.6903907112,-73.3901106211,-75.4939510821,-82.8822323222,-121.517127155,-122.457352834,-241.649434268,-261.102342728,-257.588266199,-283.01634211,-296.6786431,-405.511059277,-543.770050141,-538.715966244,-583.334884965,-570.288304491,-881.636677183
60,-72.4219453064,-75.7027105573,-79.2987092301,-124.975308861,-113.017109334,-101.444814726,-126.745210417,-180.921041855,-182.5521056,-234.294544897,-225.623086149,-338.915125666,-264.106165242,-432.732839522,-623.682098889,-635.735515665,-972.433352973
61,-75.9123180796,-60.7158376378,-89.0468733307,-90.7184320784,-92.1381463475,-121.523256393,-118.840261104,-214.381169441,-160.158366049,-280.744423424,-301.603665932,-301.693044634,-488.639421345,-609.051207977,-1004.66424219,-998.416991417,-1245.18663711
62,-61.5313653615,-71.2547053823,-96.6144636168,-81.0043986937,-87.0041006305,-109.896076621,-142.597459014,-150.781879258,-155.88406768,-205.797373516,-192.760143662,-319.235310728,-327.573395295,-330.037185829,-680.043670204,-779.655370807,-1218.37299757
63,-87.4073551873,-84.4780816393,-80.3067194028,-83.7493696043,-92.3288986077,-90.4265517874,-97.1646393499,-122.3812543,-123.243103465,-139.150205364,-306.932546276,-295.839875133,-298.898068829,-298.479723115,-298.445924048,-388.432985755,-469.144578411
64,-78.6855917933,-67.226022619,-70.1045831347,-69.0923221778,-90.3562863907,-84.3865314148,-177.645037474,-211.716746186,-223.876485036,-323.178367925,-301.333324028,-348.029580492,-346.322181072,-486.526065801,-435.737851371,-613.411875824,-613.447190904
65,-92.1306236621,-64.2161875451,-65.4043897729,-72.70799784,-97.8255741934,-84.4393495901,-87.0986368387,-98.3313018779,-127.163866823,-164.892072247,-141.582966942,-257.166956466,-356.183102644,-477.596167588,-1182.54209272,-1794.67767837,-2132.95518723
66,-72.5313916146,-97.4716480028,-91.8421879634,-68.4721153979,-107.872401016,-105.029195804,-160.305456579,-197.713756374,-206.008688267,-291.513309335,-297.596286043,-333.884542445,-537.541355156,-542.402177222,-584.165040576,-349.637265115,-442.5962101
67,-64.7392405803,-74.7215509739,-62.1157044324,-80.9967957496,-91.1381805506,-104.539338083,-133.350781228,-187.500726087,-194.224668946,-348.526877831,-405.303824444,-663.593886235,-929.228399753,-880.404376837,-884.146125013,-1150.9396935,-1115.10105767
68,-67.3673796669,-74.0731404501,-93.8392796881,-103.551340383,-119.412431755,-117.402874987,-153.057805055,-265.65739258,-147.549373581,-190.436628363,-179.293484306,-270.734577649,-268.77371785,-354.451556663,-467.086437796,-667.385026721,-828.198040256
69,-64.2505464196,-60.6055625986,-63.3034738867,-75.8378204942,-102.594084981,-128.745136339,-127.741429274,-128.976798872,-143.9635818,-197.199500954,-186.455348046,-220.80061877,-221.188101086,-332.456887051,-300.872170364,-415.969860383,-420.96751898
70,-104.648932951,-64.4421193597,-58.302699474,-80.0946182736,-98.695517976,-143.920298864,-177.017397183,-197.742021679,-232.513181797,-300.698639885,-378.053859443,-329.827819014,-333.109738803,-519.666344695,-509.308430641,-884.58238558,-883.156475052
71,-70.6838765369,-64.980630947,-80.862678638,-88.8272023626,-126.663074674,-103.800524732,-118.88711046,-129.640720689,-156.544586062,-186.196975479,-176.99131561,-371.404752479,-367.152873136,-445.70878918,-594.940509951,-658.580327968,-627.24327562
72,-68.7653202314,-65.0178107695,-81.7793569064,-91.8766259187,-87.5997672597,-94.7051289857,-117.57331815,-175.145868306,-201.775375929,-365.265572576,-363.235275956,-510.733586688,-633.025145786,-819.998339874,-960.788255636,-1599.17780717,-2728.03253055
73,-73.4241422689,-63.4773572249,-64.2942472447,-75.885198455,-91.4577127484,-99.1460166103,-112.435982701,-152.562015531,-244.25828167,-215.622038473,-224.261681031,-255.977799495,-333.810305423,-509.390077394,-645.811101254,-846.667792537,-1387.41797965
74,-64.3388156386,-64.2486325582,-68.5130490601,-67.5070935043,-100.472888424,-86.0005089677,-118.407421322,-138.000097802,-184.05576295,-237.281962423,-224.503333946,-276.319791105,-349.488597943,-651.208563887,-639.482390385,-858.749367923,-1075.96069929
75,-62.9488289097,-69.6579228353,-76.9774171985,-80.1141067009,-97.0575688223,-4253.23000589,-4262.59402103,-4303.12491783,-4285.83460036,-4315.40015451,-4403.18906028,-4432.12971497,-4439.96147024,-5762.27069399,-5774.94497524,-5797.34635039,-5995.42370259
76,-82.6698394937,-97.5816811718,-99.5201792312,-94.5213604271,-99.611634604,-101.831146062,-130.356141988,-129.770707311,-142.204808921,-161.32925487,-199.175629799,-233.007147206,-235.24972806,-292.824983822,-536.498395211,-570.96508888,-693.191818802
77,-82.5689228669,-82.5371012357,-71.8985308347,-103.208512251,-139.495021411,-117.394286644,-157.795593438,-161.685133606,-166.638603308,-178.800158324,-175.246927123,-195.150276028,-343.947002807,-351.882584797,-346.442796386,-377.133658676,-578.966963962
78,-72.5881763577,-71.056000113,-84.2789861164,-96.7472904108,-125.522956321,-136.676402003,-156.56297923,-161.405274783,-213.534699583,-247.436834659,-245.231062623,-270.316716704,-419.415421338,-455.105888924,-508.95000152,-879.802435094,-858.079702344
79,-67.4851475547,-67.1431838557,-69.0114769818,-82.9370190593,-106.789214802,-104.859221015,-116.11382724,-152.015801972,-174.212461897,-194.032966962,-201.922112361,-268.741954682,-606.291589706,-601.50820516,-1003.10684123,-1746.47867864,-2074.92241676
80,-59.2898160235,-71.7278912473,-70.1919202135,-83.7188175912,-104.290337954,-96.3793007026,-137.95640982,-140.189167197,-143.706247922,-209.988576205,-858.981182069,-1223.38869859,-1037.2699937,-1225.85393513,-1243.56883922,-1648.61624509,-1480.98141852
81,-67.9156478825,-71.6780160089,-72.1373746076,-74.7316746882,-114.447602579,-117.483647193,-138.654207876,-148.765491607,-137.345123826,-201.322126708,-209.441128866,-350.650727578,-621.187949848,-615.00536336,-837.871276314,-1492.04089406,-1488.20925517
82,-189.898271657,-209.07693672,-92.1068925352,-82.4028490819,-90.3780815978,-96.6300451561,-130.57990856,-144.938840894,-142.711611612,-168.532151163,-183.851434379,-211.161057989,-304.280445985,-395.403084486,-488.695703381,-513.835757262,-503.091637613
83,-73.3053272062,-78.6333415977,-80.5828742207,-80.0402003012,-96.6462550889,-88.9096547479,-110.418932824,-144.81760959,-167.10376345,-192.983494914,-202.435417055,-249.978474863,-258.710669356,-468.381204614,-459.478178411,-598.880566211,-602.156211189
84,-85.8993758273,-81.6755066624,-79.2613242875,-85.9550508896,-107.509553309,-113.31391781,-126.279082514,-203.939652734,-187.805350613,-210.074299505,-195.864387283,-439.305926709,-509.666239485,-447.990157923,-579.442334134,-787.907519666,-870.286992361
85,-91.2984667061,-92.4604286954,-94.3557825167,-91.2949082168,-134.402333237,-120.02108175,-125.440552888,-1426.66192272,-1426.20702242,-1452.6854339,-1437.51249317,-1562.96905137,-1546.59083032,-1539.70693036,-1540.77863533,-1560.32302912,-1647.82030809
86,-131.941109897,-123.527462663,-120.74949737,-134.703546867,-140.378468143,-147.105557653,-150.671399247,-176.707767524,-162.801847808,-299.524295066,-559.025771734,-569.353434384,-570.024361083,-557.271025791,-565.062789538,-640.470426568,-620.087066644
87,-63.8983180721,-68.5215562919,-72.9700817933,-97.4183190669,-108.27967354,-112.968126418,-144.430440033,-143.539294057,-135.171122763,-180.398481703,-157.490028449,-302.749310383,-345.939603898,-495.698487506,-582.256762373,-757.037338156,-1707.08802435
88,-63.5170681911,-79.6268857764,-82.5850180303,-77.0156756745,-120.784604087,-117.079350262,-130.200211826,-128.692458372,-133.695743398,-165.044034284,-208.577674946,-296.181672426,-391.648913822,-391.50604045,-617.576436546,-746.569088119,-746.266939953
89,-67.4035487316,-69.3792865011,-87.99212154,-81.658721651,-96.1824470145,-114.915493435,-167.927501493,-143.704026677,-228.992840511,-269.829772106,-384.988612543,-331.737968186,-308.118553805,-1714.80784787,-1711.4184689,-1745.60714299,-1739.95048951
90,-133.863202996,-70.3217670995,-66.3957318337,-78.2960686871,-133.581545347,-145.379235114,-186.67405813,-202.094008156,-194.975715106,-242.135885336,-290.775549474,-288.967927421,-337.467548218,-513.11504021,-502.893874364,-1019.32740928,-1304.86402286
91,-64.9027581035,-63.557495636,-72.050907599,-83.6926713929,-101.41158617,-117.976159603,-124.04181694,-138.347445825,-241.090691973,-181.618133449,-213.842936116,-255.677493246,-514.957492703,-665.109563322,-668.105497829,-1275.25191485,-1301.09743403
92,-63.9030235453,-92.5705270896,-64.1028984927,-79.5556692115,-91.5659880557,-93.3530052419,-115.955311136,-163.505217085,-190.851917653,-231.142205829,-223.067921877,-417.251547738,-670.029526708,-660.694019988,-666.332095251,-675.635092161,-1085.19985996
93,-69.3006987189,-72.3090634897,-76.7366630045,-83.4562353735,-104.976319386,-103.007803115,-131.99726411,-166.342688274,-138.481236072,-165.559305426,-166.621627061,-236.618800545,-280.784852993,-244.316592608,-287.785193824,-419.225032575,-424.169696605
94,-65.960281271,-58.7758964073,-69.667698323,-71.8348496669,-138.357695992,-127.985132225,-158.190819967,-216.316809989,-204.532412262,-220.984805399,-231.406261721,-341.667305582,-326.556696225,-321.175750841,-561.747749942,-1276.75368503,-1485.2792528
95,-71.6258983305,-65.1861752972,-82.8208455179,-97.8779458923,-114.56353974,-137.978165901,-156.063805377,-156.218657693,-168.608644632,-182.746151393,-169.104056005,-200.914509365,-198.726650635,-373.079331661,-364.714120804,-395.057677296,-604.723467763
96,-76.6614880054,-64.2852791005,-74.9202540237,-81.7635193006,-107.281145116,-110.140771226,-132.569538766,-290.817665577,-230.392236106,-309.63831935,-328.173038638,-593.913152186,-594.64498413,-1003.31259216,-1169.01071517,-1163.30387369,-1332.44829606
97,-65.4767320114,-65.0950494836,-68.8126313745,-78.0042469667,-110.262256342,-115.131968711,-127.405211939,-135.837943384,-129.833977216,-150.277733653,-211.383322501,-216.859677725,-316.406488532,-610.171694033,-669.444255667,-854.926192461,-1252.29475035
98,-56.1454532508,-63.5440993937,-73.2563258191,-86.8774184166,-102.234411817,-120.453764308,-164.00805276,-253.634447484,-265.61113324,-312.509441333,-290.828291514,-328.047199416,-396.99858577,-465.669395962,-596.941943753,-764.58508228,-649.778801677
99,-130.137565914,-127.772897652,-122.900138098,-149.386623321,-155.419026804,-147.705818988,-155.821497702,-196.305825657,-194.6689669,-233.434777395,-243.694401006,-246.445770015,-446.273821572,-539.324813077,-617.921738094,-1157.62840723,-1168.24017212
100,-66.0959490551,-76.3684910286,-80.0605478807,-104.557523657,-102.98243869,-97.2934141506,-151.079773564,-167.791712481,-158.283703969,-215.588716655,-260.513610223,-239.856105905,-238.389640614,-228.659889705,-296.347235241,-451.246131038,-699.417305483
101,-59.8687188848,-62.8368307298,-83.1527599366,-95.6207603895,-113.903723486,-110.682964734,-104.09389187,-155.844841225,-129.142719039,-197.326422063,-171.372608502,-273.488656655,-329.130641476,-621.509464971,-540.177645302,-1509.78226973,-1936.16382275
102,-68.792178592,-70.2851425194,-66.0337922389,-81.8780161021,-92.4184732484,-85.7259773738,-94.0748602242,-111.053489582,-1500.39685141,-1588.14608301,-1485.55064913,-1700.73322823,-1670.41642876,-1759.38041503,-1773.28721061,-1789.87510183,-1832.96189016
103,-112.875748864,-87.0794076221,-96.334573204,-129.563605475,-145.13680902,-140.407516282,-161.921201047,-234.427178653,-345.03233327,-376.545440069,-401.431500866,-357.267827954,-557.407907169,-694.204320324,-689.100049397,-725.005823301,-1040.55711022
104,-63.8058874855,-62.0432717832,-91.7500134759,-93.8626090971,-89.385417494,-88.7597129821,-100.939826826,-170.424653511,-124.850927043,-154.618572971,-183.415963109,-271.638463082,-356.981466899,-505.018469392,-673.323028784,-884.95512507,-911.254429844
105,-63.0102819058,-62.7412831964,-75.979416935,-75.075802483,-119.067724532,-119.819520259,-159.921029876,-160.780391788,-157.9664773,-190.487660236,-430.200743707,-301.85763442,-411.140648951,-505.36074061,-509.775707148,-909.151278568,-1081.33128045
106,-61.2246726728,-61.3319370638,-66.8269946817,-86.8806737261,-96.5184635314,-109.95418051,-112.207909694,-142.267488119,-148.187197389,-171.68472612,-290.208569655,-352.052433366,-339.980918475,-357.389814077,-441.746701164,-468.648345537,-1191.11133492
107,-76.2671333246,-76.4965289211,-71.8554869958,-128.010669911,-139.938882477,-124.558239303,-142.666197551,-163.270190092,-183.64117331,-208.18010911,-172.880297904,-290.502303159,-372.234883433,-365.934267772,-625.247898324,-804.930107415,-672.668951565
108,-57.389529525,-70.0943526017,-66.4237943604,-68.7609272205,-85.9176861307,-122.198871876,-137.403782308,-217.705985773,-217.687613391,-234.124451194,-1405.59166953,-1376.93844462,-1514.41886524,-1693.91972568,-1911.95498245,-1942.18170761,-3223.23758012
109,-60.1509705081,-64.2247220612,-71.6055625638,-77.4030966169,-90.014266094,-121.502282498,-137.878842741,-167.468853099,-166.843488058,-219.176902107,-379.930911792,-411.13883496,-397.220496409,-615.32359534,-748.912471331,-846.371202283,-788.915859315
110,-66.3453352288,-51.8259875751,-54.4546929701,-64.8041587873,-98.1883881031,-93.2867190316,-123.002353375,-123.001278637,-184.604404199,-146.148579525,-156.400299399,-254.295218351,-463.863294764,-613.85337533,-472.995300283,-698.134857013,-1591.66006792
111,-64.8308464406,-58.3430147105,-65.2492085761,-80.364920462,-88.9227256007,-104.711738458,-129.593883396,-137.648907597,-174.813128114,-201.937262661,-257.586157987,-310.053444252,-537.542392648,-664.299769695,-1026.2961861,-1072.98133646,-1346.57144568
112,-89.2133322775,-75.5483474035,-85.2337838825,-102.240505677,-118.133154465,-107.840945837,-134.622563181,-128.519463988,-133.130513145,-173.881598302,-168.859702332,-198.312374358,-191.01118549,-218.424878677,-279.941117377,-421.131812754,-599.210496428
113,-61.6334136003,-77.0991616464,-64.2321259795,-89.6365291285,-87.2288011855,-98.5427513283,-121.324544555,-162.511861297,-135.115509005,-182.767265872,-203.363390961,-202.005277322,-334.25749063,-449.090100303,-610.112548433,-1019.39543176,-1535.6556359
114,-69.2507302748,-68.2185962709,-64.6574029142,-82.9256706939,-87.3888288152,-95.5461508111,-129.455076784,-173.628063805,-179.190732481,-243.377602423,-266.417528609,-315.26848702,-386.916031631,-467.430553664,-525.058263482,-656.126340871,-658.336995845
115,-60.9405750465,-66.3530249244,-73.037776571,-90.577560778,-111.157911577,-112.971391809,-127.853724719,-265.361800902,-235.866452001,-236.628024634,-261.502190135,-369.324602372,-485.715751697,-758.269664037,-797.374787188,-861.064348778,-991.18099354
116,-137.519316957,-141.023324367,-139.994010081,-67.0122752592,-140.759307963,-154.409595428,-318.576480112,-305.082876689,-308.158118865,-341.612746019,-335.815230464,-362.192143002,-472.06260033,-528.777083048,-615.437087345,-971.538481996,-983.026052368
117,-168.971582237,-183.449749645,-183.603266728,-72.7077073017,-79.6001998446,-74.0552754519,-115.904966714,-129.884034935,-126.48342534,-165.690788904,-155.899778671,-274.227050121,-415.954971846,-415.366158579,-396.39051631,-556.849430966,-1045.93638702
118,-70.8294629536,-85.0308319339,-76.4414141331,-74.3976010884,-95.5772708459,-119.785745848,-128.17893946,-156.9655811,-186.595718273,-239.352834057,-256.403896095,-429.018163727,-427.241921168,-671.821854254,-1577.35776516,-1629.83291206,-1477.41019739
119,-70.1071071084,-74.655187612,-67.4989583947,-71.3626774334,-75.4488350874,-96.7706520962,-111.767941004,-153.341933275,-288.121030227,-299.524506702,-313.21087433,-473.790196783,-787.064271476,-545.420780054,-740.525315003,-894.861083066,-979.52717348
120,-62.6434281572,-68.5948104653,-75.3435757853,-77.5780256548,-88.5990023189,-111.927316938,-157.335040159,-178.533584469,-237.653341351,-487.662746378,-439.317439969,-702.630416066,-1012.60531778,-865.182042945,-905.111714615,-931.879334283,-912.321035173
121,-73.8032798205,-67.6605877,-69.9264018843,-71.7336266259,-97.3921558884,-113.582617628,-187.26828263,-281.519814142,-290.321604794,-413.979793876,-431.740608397,-540.963554469,-865.161839194,-847.60528438,-1062.05136442,-1322.48110314,-1501.35202396
122,-60.7810509414,-62.6181258191,-75.054470799,-106.461180935,-120.903885878,-108.503109647,-155.790159329,-232.042336027,-422.729262788,-205.581428477,-380.50123633,-345.356480987,-503.574389016,-505.629643654,-621.503312534,-1116.7140648,-1037.85483263
123,-63.8215675799,-59.2987390814,-75.9984195153,-68.7144904413,-98.4370986731,-111.094410772,-166.292272944,-259.84871528,-230.304629232,-235.294418873,-222.319966593,-576.030216576,-937.722866066,-1374.28679215,-1161.78968559,-1395.41369209,-2380.78831385
124,-65.4167858798,-61.7263864859,-78.0826014893,-85.8958454498,-122.55548146,-103.586853828,-127.525947867,-256.849132278,-295.368935645,-325.072156831,-306.429749867,-442.993545704,-381.558510118,-373.73588342,-382.657274237,-692.417517238,-680.733468021
125,-64.7903182821,-55.6812974851,-74.592027299,-105.267857003,-99.3624094916,-111.154225766,-100.343738768,-194.19697823,-213.532346328,-273.611146831,-256.682652362,-531.405983129,-675.847972215,-688.340954998,-809.450994958,-844.712389508,-1239.31922697
126,-64.3444434963,-60.1557982322,-73.2026880125,-115.771517368,-104.884851324,-97.592423206,-155.265069022,-136.852552156,-162.44559178,-155.95143625,-166.362160934,-283.959615007,-294.4002379,-275.052739247,-351.746387701,-401.661136267,-735.530757007
127,-74.8092262857,-83.6130789562,-104.828418142,-80.2149851785,-113.30922623,-121.198517914,-139.564565916,-156.057438592,-156.409411686,-180.094900391,-182.471346661,-321.479336409,-324.425228658,-312.81562583,-310.829920906,-347.11937729,-305.214824682
128,-56.4986089319,-72.4715793199,-90.4258518843,-85.814280658,-98.808895111,-444.059422,-479.064550759,-504.269452551,-484.899751758,-627.427252733,-701.330782631,-675.948021355,-746.744359395,-670.185234896,-758.997457185,-808.91229188,-1026.49444191
129,-73.4182077039,-75.4707599883,-63.2700126612,-100.81762049,-101.631778355,-91.2840106434,-110.710263807,-138.484522858,-149.550350105,-178.966175857,-166.240105562,-368.616199036,-398.250082035,-369.445938596,-637.418532279,-641.671961533,-819.417463517
130,-63.7723198235,-81.4572127903,-66.3418711922,-76.2953418328,-105.678644721,-92.2380458367,-131.063417175,-163.643431412,-175.106442167,-230.2159909,-147.992454731,-191.458049423,-331.463749138,-675.475038212,-653.881889135,-706.345749623,-1320.62691175
131,-58.2239683871,-78.9857558376,-62.2775905958,-80.8646836275,-91.7071566202,-130.882024566,-163.652078986,-200.363673466,-168.74489389,-209.376517659,-173.714314658,-222.014000113,-344.385818767,-617.059973031,-777.517856089,-1005.26247391,-1235.3042336
132,-94.2046828978,-65.6233608729,-65.8624419071,-89.5885058084,-81.9967714604,-82.2279176638,-95.4663555993,-120.603270005,-109.562990245,-176.094247022,-265.372826185,-265.791323269,-314.680967078,-322.274496109,-438.061948574,-719.363547686,-705.922962037
133,-71.3557218124,-67.1339009326,-85.3450446533,-96.0892646936,-114.789284516,-115.802476451,-131.577721183,-172.362792724,-178.016364959,-286.132765781,-353.826752485,-418.511572172,-656.088560092,-962.617764431,-942.516744846,-1394.0896443,-1377.40816842
134,-59.886052304,-94.8410246962,-63.5813927387,-282.924488743,-285.310470924,-291.849890757,-321.011541769,-344.448022248,-353.577346132,-352.067001131,-375.687294237,-404.709683745,-413.886977026,-512.673225067,-644.587614199,-884.748214253,-1154.24380409
135,-67.4336650019,-66.3335629937,-64.6485404921,-80.8268135575,-90.644273942,-92.3153788302,-121.590143878,-132.154694482,-136.807632343,-156.374010192,-313.094641082,-229.94109187,-278.908775425,-273.347765902,-376.742823014,-532.886927343,-902.659487009
136,-79.247880813,-87.4052254455,-77.815178174,-75.0863164108,-151.795004693,-146.497391532,-153.726620024,-195.520307282,-168.932753981,-248.445069894,-244.333892922,-300.918449196,-375.907132645,-375.257316506,-463.667415363,-495.145021553,-1002.62591955
137,-114.222409802,-117.82878041,-95.3673234445,-94.4854535809,-111.798897857,-127.300504078,-122.233502942,-171.189522492,-188.948272976,-207.658991578,-222.085037041,-397.658590647,-703.649120647,-922.318414117,-1091.80057176,-1643.19646471,-1634.2670146
138,-64.0938450422,-63.1733929329,-73.9508074116,-66.3102915411,-89.2891264702,-85.6149978038,-106.984474397,-118.125414469,-104.428111578,-147.663509711,-180.434365768,-186.461803186,-283.413297213,-407.963854898,-404.31340714,-555.353733618,-547.338015277
139,-70.2534020955,-79.3255432155,-90.9302066416,-79.4007393203,-90.4588882872,-98.7326905461,-136.86603408,-275.886734397,-290.275960403,-379.463865465,-600.313713141,-571.781451727,-1233.13618243,-988.272090187,-1270.58118876,-1287.09126389,-1282.60254539
140,-72.5232656781,-80.7935181034,-76.3652791467,-87.7182946878,-99.4908600129,-98.9539874799,-173.400871544,-239.994297798,-245.816019648,-298.706299667,-383.97693709,-445.779025497,-441.507599315,-664.98506033,-1014.9493249,-1054.62661839,-1624.55395326
141,-86.0949469061,-85.9600843909,-88.7595235167,-97.5403498201,-105.535779378,-131.2469855,-132.637407881,-172.65961722,-144.031814071,-173.535865542,-166.560872215,-289.308891094,-410.652965344,-518.967103579,-511.228845132,-680.383796567,-520.496346957
142,-72.9436050404,-70.2490237122,-81.3621547777,-79.4025330519,-109.942299143,-102.986270764,-88.8323241017,-116.391086399,-116.962345586,-154.820637099,-152.634798812,-183.658358806,-219.630889599,-422.945892889,-469.966652542,-622.38743018,-803.734060323
143,-71.4674536581,-73.7739886879,-87.8134402551,-98.7179392718,-111.854310766,-106.152523874,-113.96262232,-249.555486215,-252.039529473,-337.852608337,-404.24886187,-437.513425551,-775.263455974,-749.68327572,-760.122702526,-681.916531994,-777.950225547
144,-53.9790216503,-66.8414506878,-73.0696718502,-70.0434391078,-89.6517840231,-111.56228851,-121.819328758,-154.65937583,-157.680890393,-298.421852752,-284.202208629,-379.544976431,-533.419690981,-532.29042038,-526.611764889,-1077.2026002,-1076.47901363
145,-77.476193693,-79.578053521,-85.8308149446,-78.8643734624,-97.010716733,-117.469632105,-119.459578119,-247.208667169,-235.800457874,-275.074814464,-338.111086661,-365.937730669,-388.287027759,-435.251320958,-568.636935298,-483.876425108,-556.244300998
146,-61.5431739003,-68.6886721116,-65.1075443785,-81.2396856903,-99.4091324336,-107.276133903,-133.240252075,-163.164979483,-185.386421435,-245.286504881,-276.58325578,-387.103075219,-403.52693379,-302.013220382,-473.430876617,-400.470840389,-411.199524818
147,-66.860507444,-60.9484173489,-72.1095576615,-88.7427871309,-108.159088082,-106.223968642,-114.722936752,-158.88216945,-175.106378865,-229.253200964,-221.02886352,-252.624922415,-316.502829764,-1614.58312939,-1027.06296407,-1244.5305454,-1221.54304395
148,-66.6237895191,-65.2360817796,-56.3819056926,-64.9849576208,-80.1832739175,-79.6888504338,-100.577631649,-143.644305941,-169.863398855,-254.332889152,-183.244403302,-343.347288156,-449.168145435,-576.37466851,-777.715543677,-1245.50523096,-1658.75354797
149,-118.386480802,-75.9857805947,-78.1958258801,-90.6300510334,-100.804660802,-125.191344359,-136.887278899,-150.411607035,-236.827130721,-199.681434077,-225.113764585,-402.577698821,-379.78554122,-542.626738647,-894.586386791,-1133.43504642,-1347.06383821
150,-66.025462295,-83.4564656119,-78.3383946904,-92.2380998588,-110.452528494,-128.367543752,-194.006907028,-217.426852881,-218.967047755,-316.422268371,-314.86636867,-414.633238716,-409.840287888,-410.905195366,-483.629705008,-842.778043103,-842.628327221
151,-75.5339431034,-73.1113818458,-77.6746015969,-68.0696825113,-90.9599394492,-90.8290010467,-133.626900732,-152.083687508,-149.929537015,-160.973938564,-162.869811982,-188.152097293,-226.695859389,-390.038832873,-499.830209261,-543.48715597,-702.837262264
152,-82.3242864953,-98.7218848988,-97.9463659016,-82.6183485547,-122.963300319,-137.84020165,-147.302158244,-230.202066735,-252.329492191,-276.518910139,-284.690095431,-371.481695071,-531.211044424,-735.143675852,-691.608390588,-969.471486263,-951.093644367
153,-73.2751495687,-101.07073746,-103.071591111,-115.704017883,-119.531280777,-114.264020716,-124.151062634,-140.063455554,-130.434142635,-161.386416316,-169.325970208,-197.829259965,-198.294118261,-254.058854824,-417.057417068,-567.993664714,-568.547303811
154,-73.221397633,-62.5717172313,-64.4996813519,-93.0748729522,-96.2407600674,-113.442129463,-169.668407933,-190.668127781,-308.534636323,-403.389212709,-387.023125368,-426.816368709,-430.437641205,-426.984646698,-399.455443584,-418.572874784,-498.07841302
155,-63.6090012813,-75.187071169,-62.3693966682,-73.0151759693,-83.5034294374,-83.4618102636,-99.9736000428,-157.222153411,-131.435476999,-352.553103811,-234.777572939,-360.004533313,-380.255473614,-712.321299101,-686.56583814,-1817.90520538,-2177.51361254
156,-71.3871455247,-93.9406311877,-87.3257789041,-103.424031103,-201.743436045,-188.372451023,-447.224604681,-465.655467973,-471.717270656,-499.80295109,-489.327696061,-636.323738482,-630.216977584,-557.223175932,-626.575670693,-686.386754815,-731.937252315
157,-63.5466479855,-75.7033983648,-84.6925621249,-89.6824605289,-114.620442332,-115.363776379,-124.976332709,-166.879306432,-170.596758629,-177.771641188,-250.240201543,-245.155182143,-289.849715158,-280.351470807,-639.149951142,-867.23934379,-1130.80331655
158,-60.7404278273,-66.2638668068,-63.1334438925,-80.0772354284,-163.716060287,-155.044109748,-159.344764331,-163.216694265,-199.725871539,-205.152784783,-205.994300129,-235.091626359,-240.65719165,-266.981757091,-270.870428001,-386.279516731,-386.329255531
159,-54.7101849165,-68.0898151911,-72.5927718245,-89.2654788302,-120.095049797,-123.793848787,-151.072226059,-177.033980602,-177.764772001,-212.033834999,-201.519184426,-266.659447474,-395.517766399,-388.827041817,-397.777528232,-604.282157169,-619.757183934
160,-79.277780257,-86.3388669925,-96.734147915,-77.0736097781,-159.295490227,-143.845063577,-154.08224874,-176.726141618,-215.200507219,-245.087662376,-240.305994741,-600.825414036,-683.234197778,-732.252176585,-690.844193655,-709.663060392,-702.617419464
161,-63.8750572488,-75.1081302168,-77.9455189127,-84.2331159756,-89.3161257685,-112.593386713,-140.264920719,-161.442070389,-173.893854403,-214.8053505,-277.861187143,-287.412465326,-376.476226829,-553.884320862,-644.375241273,-667.18098763,-1107.19564771
162,-78.0387610801,-63.1713354712,-63.4521163689,-69.1878511775,-69.0890875003,-78.8859199052,-121.792508827,-132.899783806,-155.290936772,-251.555179726,-222.766936476,-249.453957094,-266.595806815,-367.496229099,-424.30977485,-451.847006227,-1032.29675416
163,-100.930587756,-91.6477853199,-107.296518169,-98.1646097426,-105.587455309,-132.556508193,-365.581860744,-372.779842727,-658.908022742,-241.321642179,-291.452024804,-568.108739601,-332.638120028,-603.07940959,-1236.17141486,-1272.55914991,-943.640093132
164,-67.3789592491,-62.6908702889,-78.0276560735,-81.505094541,-106.010474037,-113.682233783,-127.87944237,-156.63975436,-183.097133975,-222.424614584,-190.750948305,-220.194608134,-261.916008474,-239.840925624,-350.897616314,-366.713028719,-452.078732849
165,-65.3058043775,-77.1662097535,-57.1107133988,-73.1963165019,-83.3189925954,-115.676150115,-123.846287748,-200.836945739,-350.62416126,-410.026997138,-386.264431931,-327.566787881,-556.920465348,-584.851203891,-877.494707188,-1366.61257256,-1368.60182704
166,-80.4049072069,-81.760273645,-61.7132154242,-84.8488886959,-95.3030039925,-104.816069745,-191.705588304,-167.114181708,-221.716243459,-210.222515616,-239.34615272,-466.047354088,-426.068758356,-953.200734809,-746.149384812,-1275.86411393,-2154.82897591
167,-58.640014349,-67.6348243575,-84.4313334431,-101.104574069,-151.298558255,-160.530215849,-198.628849354,-281.880516457,-274.124800466,-316.376247538,-404.99651291,-272.840526613,-275.271612785,-286.061262323,-289.285409964,-402.583756295,-399.021055374
168,-66.5583211858,-77.4711245838,-76.8885963604,-115.246296729,-106.836410987,-124.919943977,-137.42167556,-141.944120819,-150.088297365,-203.259385971,-195.334634833,-240.669352331,-370.831088864,-573.410453954,-581.475013076,-604.719642995,-596.801318101
169,-71.3105862778,-65.1576286149,-80.9485213671,-84.6885069107,-102.076564794,-102.630219029,-132.114986727,-231.79738252,-182.754121923,-296.068798383,-229.860013146,-345.912021849,-448.591342507,-530.981837033,-521.273981854,-936.57786027,-1365.28580454
170,-70.3074662755,-69.3261095364,-105.96423582,-91.1955198415,-107.667647875,-130.211687291,-156.677276738,-187.776034327,-240.668370268,-288.780289027,-243.752715532,-374.249419087,-477.071325731,-337.208211743,-340.970717496,-444.448738905,-580.835268872
171,-80.8315850053,-80.7879748786,-86.174876874,-95.6696759201,-123.759968091,-105.550043221,-150.500398272,-155.356222778,-136.981037906,-164.38090504,-213.486528457,-298.72675968,-310.754782891,-371.80816952,-520.715231676,-882.6204494,-872.407108289
172,-62.9077138037,-69.6867368951,-67.1529933669,-77.4447857002,-100.073112884,-90.3755361732,-111.476527936,-140.782889159,-128.1634895,-196.249645679,-189.134037678,-233.630361735,-231.488658259,-264.71610813,-263.393804792,-288.967512021,-368.982329196
173,-63.4538953695,-63.9125187118,-63.891039265,-70.3339396739,-75.6307694369,-94.0557580723,-88.2608195324,-117.48945984,-115.726298117,-172.076530315,-170.064073861,-321.513418339,-429.616966277,-926.216984501,-958.674898039,-1004.3621467,-1500.07599484
174,-64.385405814,-75.9309964456,-62.6916695697,-63.1883501053,-86.3425408436,-76.3054624851,-106.274687459,-136.389971019,-135.200882267,-342.109375231,-283.625628701,-748.496221483,-1379.35683927,-947.314510698,-2164.24579297,-2694.52192579,-2437.12775328
175,-63.0829766434,-71.3424865427,-76.0003328813,-69.0270810671,-99.3377077629,-95.912797667,-137.938537402,-163.647160144,-238.182050184,-145.288753713,-393.130207273,-253.013759734,-384.271408206,-477.609269322,-473.868072498,-625.996945564,-1261.76895592
176,-56.8489317955,-68.1289906392,-82.1755490966,-72.4975942929,-121.211961367,-110.645231651,-173.323857093,-191.38515799,-230.042726307,-241.631718191,-407.085740666,-389.953697721,-354.552009706,-590.12550162,-677.863435869,-710.845757256,-678.019393354
177,-84.4703475775,-80.3407924227,-81.856251673,-99.3443517801,-138.172491326,-182.405430514,-182.282749544,-222.399947802,-365.562011515,-352.734964916,-352.929151597,-415.667491118,-415.652458563,-412.949050967,-409.818934344,-533.186493337,-535.940575176
178,-72.6544465166,-82.98089984,-82.7123008996,-80.3451897796,-114.405590934,-116.901736961,-114.334704517,-147.729070519,-144.279440396,-175.975517905,-164.089623693,-237.648149533,-232.417242683,-224.68167553,-343.308949726,-374.150132616,-757.683537844
179,-107.862086644,-114.999151661,-94.2795929419,-99.3131758176,-111.472387227,-112.142131342,-180.252036843,-191.608320174,-194.784604278,-240.692408214,-265.169118906,-317.040357038,-470.182983096,-669.926543344,-651.656253993,-697.749068071,-836.119796658
180,-91.7820032248,-95.7486926624,-78.6394532909,-95.6849103995,-105.714236635,-120.009058047,-143.269099058,-153.906547724,-148.813488813,-193.870883427,-185.479592686,-414.178353412,-405.47061831,-669.930907831,-908.032687796,-977.795264073,-998.989408052
181,-85.56520883,-83.0737084888,-63.473459854,-81.5446154379,-96.5727178109,-93.830317617,-111.749084384,-189.269285583,-227.951500112,-241.218589286,-238.863622755,-284.354044946,-350.148326239,-349.686830193,-456.975335819,-626.42413589,-601.810155746
182,-65.3546654014,-81.6490824444,-69.96517342,-101.890875107,-101.023167694,-128.983434578,-160.379364815,-205.953136551,-203.484743108,-227.748218414,-260.951989648,-321.551926211,-1634.58171007,-1621.32121367,-1606.71862409,-1654.14611698,-1734.99903138
183,-80.6363187105,-75.8360584179,-67.3319605315,-90.9121947214,-77.4171174,-94.8141476526,-98.7174660358,-333.165169709,-333.886060116,-475.367850206,-993.991995665,-1179.00981898,-1064.65939944,-1044.56399711,-1477.59522733,-1066.38379003,-1066.54235418
184,-118.755845984,-106.01123607,-76.4485847173,-76.572771878,-118.319022254,-94.9469301812,-123.42935843,-431.262314759,-422.891030228,-447.704447548,-432.840491327,-509.711701584,-498.038714744,-543.797918631,-553.207668066,-564.601503797,-670.55428937
185,-55.8557752374,-75.0381755688,-61.9688883228,-91.3967659929,-131.732586428,-114.323734294,-130.313529206,-132.758514681,-129.665484781,-165.41384975,-157.735349866,-206.114834679,-370.047795058,-635.858944728,-658.349382834,-858.561716464,-2241.12740852
186,-65.3075526031,-78.4784447297,-65.143503119,-84.3980747401,-84.097371849,-99.1457052387,-111.068818203,-179.992664467,-209.31127337,-264.861344792,-276.551109431,-321.02482733,-585.45272062,-844.571261739,-1117.88315996,-1640.10256924,-2224.69869149
187,-63.3493498966,-78.1448771093,-86.714271504,-80.499145397,-106.730417793,-142.63767636,-159.335095997,-218.096694816,-207.340376897,-221.24417719,-372.97476544,-394.474830087,-563.051938988,-550.534959759,-454.666364875,-711.959337056,-771.656006216
188,-61.4528176701,-62.9381244497,-75.7215324179,-70.4398366935,-110.302709828,-98.5937316348,-107.722740787,-241.614958724,-243.415277496,-263.617567632,-805.104355929,-922.640826663,-1396.60149659,-1435.16727459,-1432.3898964,-1464.9903194,-1462.39867607
189,-66.4898154018,-89.493796077,-72.8603070602,-95.8424522007,-143.693151293,-129.201575965,-142.533888783,-197.483397488,-188.149028966,-216.464386683,-242.668512227,-272.897237592,-274.93712267,-267.295863792,-501.097325707,-502.642745205,-529.606956491
190,-63.3875625516,-70.8652356365,-84.3556943075,-68.9174318261,-135.078443342,-139.585117922,-171.442603124,-192.674037915,-187.087400819,-219.641430857,-217.561431285,-338.582191628,-254.015568334,-312.82003657,-595.155305583,-464.232283853,-602.997918139
191,-83.3502286135,-66.2793440173,-83.4472131506,-182.8868711,-205.311330415,-221.953540515,-230.712436952,-250.189837385,-248.662778758,-265.115371523,-329.278137843,-342.085177631,-612.034192547,-783.988913438,-780.478295903,-1033.13342159,-1124.98745337
192,-73.8159443554,-77.9068688332,-125.506550391,-140.398668077,-167.854306893,-165.486403531,-187.770825067,-203.100507402,-201.876311555,-229.080491247,-1427.53550433,-1509.94537286,-1464.24009958,-1489.70701715,-1668.00736642,-1663.36304152,-1685.58213026
193,-61.375470413,-81.1994681977,-60.8355385728,-81.0636502909,-103.976976229,-92.8068243097,-121.476081712,-124.545174048,-137.245370069,-194.21635826,-166.557461965,-222.399336591,-389.036184004,-375.216233033,-765.996508405,-780.818325863,-1427.53489541
194,-70.3871030691,-71.4397567758,-70.4462417644,-65.4873855434,-76.4282933861,-95.7465475798,-126.203028544,-131.201422375,-297.673542104,-323.925365903,-483.38191258,-884.771231008,-879.381903621,-858.851043904,-788.360474682,-1030.80443151,-1025.8212959
195,-70.1655465686,-65.2617967266,-88.8447582321,-127.842827307,-134.62319922,-134.226542038,-369.95150544,-383.894353147,-378.749328229,-423.805733087,-441.438057771,-442.900321804,-498.656417114,-495.352115938,-485.723130095,-509.475001974,-664.90923612
196,-169.173666546,-143.626228898,-86.6176938717,-82.3892394157,-98.8820823259,-96.1570313793,-125.622730908,-182.97512958,-166.753724955,-233.635757153,-355.116315144,-342.761784558,-346.649362659,-784.112418511,-636.528141385,-813.273671416,-1208.71155178
197,-63.9265333005,-72.2121584952,-82.3754232052,-112.877993544,-91.8889123233,-123.831329117,-137.489222613,-166.579098692,-155.448774188,-212.616006746,-219.470727871,-325.748642202,-506.991503291,-489.004320997,-486.177496797,-969.003841406,-1217.24340927
198,-62.42142777,-67.1959490718,-77.3245541994,-99.9488517442,-99.0906446193,-159.531299439,-157.1974741,-173.599277246,-176.023039221,-373.8287649,-378.800857569,-410.299334664,-493.589196511,-501.510723113,-495.133304463,-633.877319196,-752.802510369
199,-61.8999981944,-66.8997575931,-88.7835247342,-78.0979152976,-95.2146457204,-96.4690216283,-136.586502887,-160.707898608,-156.130388583,-231.408603529,-245.385684343,-278.518812265,-374.586926925,-360.209591311,-401.742874102,-505.627623716,-497.010836955
200,-66.7855379706,-75.9527192796,-70.0959467786,-74.6283406363,-174.323771386,-190.237657853,-212.466257716,-225.191082999,-222.748403729,-242.438415651,-277.299343255,-340.693727574,-333.951740368,-318.968085513,-404.252237857,-416.318510721,-506.41296027
201,-64.4989466372,-62.2183456614,-71.9697296462,-69.5420324686,-80.9850852427,-85.8958785961,-99.4970915286,-174.898191067,-152.131061373,-258.611466945,-240.224957662,-299.19031508,-476.15795992,-890.485223857,-1052.81426903,-1162.65061503,-1176.91620301
202,-63.7939744256,-73.3722061716,-81.7341063116,-90.3428331912,-117.202936114,-139.557332732,-220.142180373,-266.057491097,-303.068816083,-367.719507466,-583.330592896,-707.904677394,-696.842983416,-816.69208088,-478.470705733,-499.69752253,-590.178469124
203,-86.9177922445,-70.9226156745,-89.4888285169,-95.4347881611,-107.656402205,-131.430815231,-173.899271415,-208.445141759,-251.570275042,-379.448166737,-300.862330755,-444.983543757,-642.79136962,-571.268261222,-575.362728767,-795.972539967,-783.643141596
204,-61.2517382638,-84.1721182184,-97.1294101354,-109.516545791,-159.587925749,-141.368717791,-146.886429153,-182.023492952,-159.324966202,-198.91748192,-182.249122454,-381.966091306,-377.181095361,-1461.50146856,-1585.41464403,-4972.98993614,-5011.13731872
205,-70.3813582398,-162.398302097,-170.599719029,-167.713392291,-180.461827059,-1189.85554153,-1201.09464427,-1215.29621502,-1209.62117002,-1227.60301318,-1220.67597324,-1256.3098601,-1341.70058668,-1437.24636386,-1425.97597788,-1433.13710256,-1736.54750064
206,-65.4217718399,-98.8227976432,-119.303420555,-113.815477345,-144.290501057,-179.493343774,-203.387246856,-214.596830967,-253.611732894,-427.249568021,-468.065951253,-488.486865077,-506.878744011,-780.196327389,-929.503122659,-1556.27010866,-2126.38438725
207,-63.9221372701,-67.7066731949,-85.3500513835,-107.631891137,-110.693796138,-156.237394712,-238.698369137,-245.821827359,-319.413523573,-227.587848617,-359.544123153,-495.822470665,-567.980667087,-689.470068371,-537.148422565,-871.957563911,-802.194031681
208,-74.5833448036,-67.5177372706,-84.9376922886,-90.2425199515,-112.19814318,-96.7795056268,-127.797074455,-147.058838228,-176.606821801,-220.507185219,-174.373615595,-274.195421882,-354.768314794,-585.259166008,-738.987340008,-1215.62850587,-2063.7373573
209,-54.0818046307,-67.2036368485,-70.1900658366,-73.8030510014,-98.9211478898,-93.1104034978,-92.3478603931,-215.728769826,-195.596574222,-242.664536793,-325.394131286,-324.802562425,-301.280659479,-438.438113727,-628.617812428,-801.747161811,-802.585898332
210,-70.5881104453,-70.0251715281,-79.6309651824,-97.8879861939,-97.5651638082,-119.846397749,-150.388909197,-162.765721168,-157.469074646,-174.252166735,-220.778567324,-416.522340833,-449.121504219,-462.027126256,-588.326277941,-804.901058333,-804.341214701
211,-80.1147620807,-60.8038826625,-61.3344659428,-86.007308092,-96.0357372249,-81.1069745192,-109.068423583,-133.868843954,-129.924051328,-151.185071931,-145.477203997,-253.064045024,-461.607634793,-441.989198452,-777.698089817,-1029.81718947,-1261.02218905
212,-56.9768700699,-66.1220855432,-72.6324533302,-70.1500055441,-90.6121920689,-101.952316417,-121.629634259,-177.651035167,-170.82794373,-183.945087423,-185.349946446,-236.326469925,-382.085613581,-304.097970159,-304.712465597,-547.324104807,-763.577568919
213,-60.796473798,-73.8745807231,-66.2818978457,-70.2527045051,-82.3594327038,-91.141459352,-141.90321245,-155.582704008,-158.408717336,-222.853419821,-192.128974992,-234.250938068,-380.219413534,-383.380769684,-386.309237526,-1029.86013662,-993.168891389
214,-73.3034537514,-88.8527727531,-88.5506736289,-101.598445571,-114.181824028,-112.014173128,-177.308144049,-202.243541327,-233.804004148,-312.000824826,-307.285767914,-362.443776126,-449.536921761,-435.731358206,-441.996931271,-544.559163698,-535.735787026
215,-71.5316816493,-87.5028681688,-71.6445369672,-84.4285312243,-155.067215617,-146.50855755,-178.35199217,-185.92368161,-189.948375825,-216.244991498,-207.44162345,-236.210300791,-245.62923461,-234.784046616,-406.319018658,-419.352022485,-578.231090851
216,-75.9898711502,-81.8968870289,-88.5601529628,-107.868337254,-120.174432332,-124.309690255,-147.593009601,-172.223140298,-188.503860421,-214.382872139,-206.885390072,-251.287589696,-254.228537899,-232.471590054,-513.176117029,-689.619249006,-676.656673663
217,-85.3292934336,-85.6902561621,-83.1307639212,-102.908143282,-113.30273068,-117.412644113,-127.915123285,-182.052731023,-163.261899122,-199.273365585,-191.064214173,-257.142206564,-256.556666483,-274.47333413,-249.074273077,-274.391320628,-354.570706756
218,-69.2572800176,-62.9235747474,-65.7984484211,-78.9800948266,-89.0639904064,-78.6780506485,-101.533562274,-116.700006552,-125.424898332,-193.152603313,-179.117333009,-240.93658832,-235.827209225,-298.103989641,-515.261411632,-1869.24371251,-1868.69274303
219,-84.2472605741,-70.466674277,-78.734987349,-70.7822307373,-79.5267631639,-89.4410531746,-107.593477889,-150.313239994,-157.544534504,-195.54163552,-211.443873343,-395.727626089,-506.002340148,-491.368645701,-831.450086236,-1620.25555274,-1588.51159531
220,-55.689720917,-72.1035488316,-68.9208131409,-71.0941444542,-72.5279405145,-82.7931580678,-96.0827238001,-117.455476224,-137.813617154,-150.374774438,-145.568671988,-167.259840429,-253.576457308,-444.773868394,-431.595951528,-470.92813899,-1070.56288609
221,-65.4766741451,-64.3160893463,-69.248799304,-68.9674082994,-75.2277772389,-80.1811894094,-102.271562403,-104.288863236,-180.179051521,-225.767115424,-285.088317557,-275.935722709,-366.370863802,-515.834738765,-667.095114876,-1880.57116823,-1865.29457339
222,-65.1524789055,-76.5384043297,-78.2608459013,-78.7190899938,-102.653050746,-162.176220104,-192.467391255,-205.050967228,-206.089496248,-242.382972191,-260.921948943,-417.154145538,-428.733839874,-504.43349848,-661.032415662,-1075.92991413,-1336.58732064
223,-62.4855480173,-118.690321273,-130.137916301,-136.448968968,-144.89893414,-149.301628629,-163.289694309,-179.606305958,-166.234373154,-197.033810964,-426.373989552,-497.356175718,-446.032528284,-447.798749479,-565.372591252,-783.647341774,-721.339454076
224,-55.7768274964,-58.760316525,-62.6386541811,-64.0424466101,-98.0016623506,-102.666326395,-131.996719984,-138.84080782,-177.76141754,-222.590987133,-163.124605465,-334.585062725,-288.194121401,-582.843785758,-982.477946062,-1140.96477268,-1321.95088112
225,-68.880589494,-71.3869391062,-75.4717473464,-85.0248978775,-86.0065149728,-88.874893184,-88.6436640922,-278.119124361,-208.345259707,-262.028047089,-271.012858796,-317.25655818,-365.056535621,-638.585397928,-772.852198936,-1008.92709405,-1427.62080665
226,-63.4030749521,-88.3511586707,-103.994982722,-116.454934726,-101.231802459,-93.1858915771,-109.933432563,-274.349808631,-324.560940527,-366.557375799,-353.355699586,-352.376347212,-436.42417096,-715.78197611,-883.266570221,-1148.40208,-950.156820667
227,-69.7629487991,-94.388849144,-100.961388497,-115.93785495,-125.849463399,-135.848956073,-166.778157466,-243.18835713,-233.655640084,-288.752700078,-296.981282498,-633.140556623,-581.805684327,-1170.00106816,-1172.92610967,-929.207995689,-852.686825939
228,-77.2633494268,-81.0413012307,-60.6663624076,-71.6564391952,-94.3622788959,-122.182426527,-178.485036777,-376.878760752,-353.840347236,-351.203736187,-354.139548854,-430.400749312,-592.303222679,-799.705982145,-1043.47539678,-934.997035216,-1161.76796185
229,-63.7307176749,-65.622235585,-67.4514946654,-82.6404105902,-94.76835544,-73.0669335887,-125.224940024,-299.217700086,-299.237302984,-421.416783858,-398.286218277,-506.056046288,-345.660124154,-299.585114046,-348.014724593,-375.760919577,-366.337670009
230,-63.8210765882,-61.1000285025,-76.4381666092,-82.964954666,-95.8244350647,-100.466253263,-138.416006818,-171.711306339,-232.010532137,-238.227647576,-335.061334751,-448.875348332,-403.612214958,-515.69812729,-624.046158583,-669.784453689,-991.029060122
231,-62.9860051705,-56.8722469012,-69.1174948564,-79.2069274837,-77.2441870778,-84.1674923764,-117.194851044,-141.784641177,-147.809674567,-203.691603309,-203.078840436,-233.22091327,-316.580838889,-397.562989498,-401.836165035,-794.108391432,-786.209573353
232,-56.9673368725,-70.6270801542,-81.5950360841,-73.6160115135,-86.9115944349,-98.981447861,-110.449903474,-128.981539166,-125.419041133,-158.09754543,-246.020824025,-287.845757749,-320.482043594,-685.351197684,-670.74978749,-951.884150489,-1473.81855046
233,-56.2454915311,-79.6228201826,-76.2642671629,-76.8603618987,-91.0102324192,-94.7564966179,-112.443135441,-148.221282242,-154.466276416,-181.953529303,-174.314869262,-235.966074521,-227.579364429,-231.579416685,-293.003601164,-332.785143345,-299.932279647
234,-62.4981057823,-82.5255887029,-63.5045934592,-76.4788832225,-93.5318807936,-82.754650786,-107.294400899,-151.718775633,-151.73383175,-191.431863248,-221.134758973,-398.973350148,-395.265061533,-385.51565637,-626.645450543,-649.332656803,-868.14725004
235,-63.010652642,-99.7502472367,-97.4465608737,-99.8404218603,-99.9854903156,-100.226720542,-122.204565948,-146.034076897,-132.209846099,-255.143470738,-245.918917815,-304.732281505,-349.472661713,-501.702254924,-568.832343501,-1674.93590489,-1674.85047904
236,-106.420304655,-111.01116709,-78.6205891885,-98.1421909085,-94.1927045955,-138.608374905,-141.051743609,-191.754745311,-185.232868654,-224.722816219,-210.321923143,-338.827856252,-323.090218833,-389.704756335,-475.891717472,-531.524944705,-604.484536076
237,-59.661736333,-68.085629966,-153.199373247,-413.261297247,-405.954086081,-413.63857728,-436.496299698,-451.886355844,-480.209509979,-479.128361216,-500.537062013,-595.212726567,-524.130774176,-715.44658285,-819.987194919,-856.883720041,-1205.37465734
238,-81.8184963411,-92.2941565557,-82.3270657058,-82.9297207854,-96.5325924977,-93.5720360578,-119.958690436,-122.332447242,-132.262172007,-178.314700883,-179.573547832,-289.477882066,-375.625887916,-583.803893954,-572.456956727,-989.025255925,-814.495186741
239,-64.1319578181,-80.5083767605,-69.2014580119,-107.36043935,-140.908461971,-114.982071235,-130.741015208,-133.18136657,-385.965715843,-428.627065194,-396.807487657,-458.526257165,-928.862950056,-784.332893686,-1010.89526697,-1350.88086354,-2497.89770926
240,-117.424971615,-120.412798903,-136.738335646,-136.996457635,-144.499358752,-160.316062806,-160.579988065,-190.497834603,-167.451286616,-181.835080652,-193.835467469,-247.056343275,-263.077686569,-423.530321664,-559.795558394,-585.532879235,-1258.38269754
241,-67.2479459607,-83.4891504728,-74.0218562006,-72.1510304776,-84.997422268,-80.7669985759,-110.302385343,-194.223705113,-371.464701595,-392.885003759,-400.018903912,-474.577398344,-455.29594947,-703.571967318,-704.150739656,-800.063631464,-827.074508441
242,-61.7874427246,-67.8121368947,-104.554824961,-116.175463765,-155.89534272,-151.397877518,-171.512873012,-178.753479001,-182.294707058,-217.241262581,-210.566003598,-248.590382057,-556.073729231,-517.450546524,-627.309656838,-667.631067674,-705.707900907
243,-87.7908983551,-89.7492149668,-69.0398529254,-75.9718515729,-86.7266439162,-96.690871755,-115.028102978,-166.629095434,-169.855160048,-204.184061306,-243.679977351,-238.699104966,-360.309331334,-284.207922578,-420.272923204,-715.184260248,-851.080333023
244,-71.9295447824,-73.1549314968,-62.7014351372,-66.1925725801,-85.5543566388,-109.447888784,-139.753107501,-168.912184025,-767.295438551,-798.723664671,-738.805857136,-867.299778666,-804.84372344,-796.648348108,-829.367235081,-824.107489725,-931.651283468
245,-89.8878248008,-97.047472503,-108.811985481,-104.106665601,-110.611893265,-106.64158324,-134.763506393,-154.910076097,-130.380444679,-178.999453441,-169.255052176,-226.77569335,-284.470088433,-458.394816178,-370.127964834,-841.43848168,-1231.75935615
246,-65.4874448501,-76.4867171385,-61.7658593912,-66.9656361331,-86.5306953936,-94.4922358742,-133.295621124,-156.605867631,-181.339639781,-246.504808291,-323.75432741,-268.837541889,-332.98817183,-650.573516542,-632.411537631,-747.408112578,-824.117459753
247,-65.8137664336,-64.7847848507,-85.8110610246,-81.3045823378,-85.6884322284,-99.2838861453,-1215.83002049,-1223.27221664,-1200.24147985,-1242.89843985,-1266.27922314,-1306.87406986,-1360.23922504,-1497.00562777,-1678.99229963,-1519.83468613,-1517.52827942
248,-56.8421485267,-59.6544109123,-74.0334178888,-84.4923156695,-116.596934535,-135.631825,-142.23873504,-172.716934592,-152.784825921,-193.206901123,-234.504119393,-237.057788069,-312.286184637,-501.500838791,-510.787802903,-870.052535057,-1367.26041497
249,-56.8205486868,-83.6981507833,-95.4438045622,-148.603293645,-175.818510878,-176.590315612,-184.870939544,-205.030046972,-233.084274074,-235.019663028,-245.331243266,-265.890985901,-296.989846693,-350.965081557,-416.786309781,-434.897469843,-426.214853906
250,-85.9109829021,-88.0495403408,-70.6280475425,-71.9830106542,-91.4927959535,-89.6369824298,-151.14577459,-200.450461526,-215.452095384,-253.688198302,-302.9591773,-270.903225075,-431.69367991,-555.908083029,-480.225689301,-969.506064141,-964.603748745
251,-62.4418599805,-70.7810564133,-73.0868381679,-90.1796602081,-84.7908239292,-119.474913126,-109.990448505,-173.185767259,-224.588181606,-440.098221416,-262.242560156,-772.988677938,-1153.30186439,-1160.47473734,-1265.72706989,-1304.09134588,-1293.96439113
252,-63.7969498965,-60.7471874507,-83.2643377498,-101.145448766,-125.290914097,-174.596870081,-189.70561777,-392.937035291,-246.801352777,-250.13253598,-361.06253416,-329.856615702,-343.975294792,-328.81342532,-475.210198797,-651.014102839,-1082.19148058
253,-67.3860613838,-87.1977360279,-71.5025222776,-86.7193640184,-107.835718817,-91.2286867737,-104.311338088,-126.218516816,-118.56764948,-144.202684818,-179.801352291,-276.772427998,-267.510941156,-249.574601604,-662.443864024,-686.854877577,-872.358771544
254,-55.1540076796,-65.8907886204,-68.5589145964,-84.6338526981,-102.209430151,-133.945184091,-139.436869605,-156.893669459,-161.699686536,-176.674142432,-238.240748458,-302.192136205,-294.474899786,-304.246382539,-446.999867739,-475.048642768,-599.226570752
255,-55.5031224766,-84.5025989244,-82.3521446897,-81.4941775158,-105.790335085,-104.872095683,-124.052930821,-197.46022736,-168.777092369,-322.978109866,-286.977678879,-367.856568789,-411.291162058,-403.692049618,-589.250818539,-897.967773936,-1119.73460565
256,-58.2548345896,-64.506549046,-69.200205423,-86.1650692697,-108.252649088,-130.687328357,-177.58376046,-333.268618673,-260.247371826,-355.947619309,-613.476619585,-550.091194462,-530.487500757,-582.577047419,-642.320505097,-673.478383841,-677.317040687
257,-76.0014200127,-61.4855084942,-78.7097764308,-85.921382478,-112.829649891,-115.529631884,-138.938032345,-140.599764443,-147.719557282,-166.25527037,-181.689211209,-239.149575184,-234.140317561,-293.000375826,-294.563646935,-569.381780286,-536.929444243
258,-78.1050115046,-380.398121819,-392.477785103,-396.871986997,-414.487872902,-400.229047496,-422.55115211,-458.178392807,-465.01673771,-493.602338784,-492.875063869,-515.696360757,-778.85895453,-792.118271573,-976.516267166,-1388.49333195,-1388.77772471
259,-80.8440638892,-92.7672376252,-94.498999581,-108.733428024,-139.398916259,-113.646346502,-139.142892637,-171.965999936,-160.828163261,-205.218536641,-302.412790608,-319.951550068,-321.476163711,-341.981980276,-338.329525659,-345.334142521,-403.552882328
260,-65.7518314466,-104.507995827,-109.432404735,-111.645974045,-117.509680795,-115.022474728,-147.19685681,-168.222988725,-145.208453902,-178.095115947,-182.471415553,-206.750207403,-238.617569754,-463.809776435,-609.997492955,-663.716090116,-657.441391431
261,-62.3660898888,-86.1585727404,-85.7173613646,-89.0765526023,-95.4776103374,-99.5493213349,-114.039160127,-133.601056472,-134.764845903,-150.179217164,-160.53658585,-195.870506716,-233.19252316,-301.913108984,-394.590779949,-624.394040613,-739.861591685
262,-63.8329008918,-67.8368674691,-64.2050919446,-71.7826313544,-77.9096490561,-85.4047349728,-114.999542622,-140.474654652,-152.575437349,-252.21239496,-248.057081382,-416.867905065,-373.339234531,-536.974851959,-804.963962468,-816.179671938,-1558.63299094
263,-63.9468478861,-62.7148015872,-58.7607256064,-71.5015726689,-103.875549657,-102.176029705,-106.656295698,-145.837411841,-209.719124251,-218.759787531,-210.095702941,-419.865781405,-424.875217179,-718.640663275,-960.897526328,-994.463520112,-1295.9189877
264,-66.4082662273,-80.2442674245,-84.4716061978,-87.8745435538,-107.893433949,-127.930453258,-148.489871428,-166.060156105,-145.832659623,-189.201867572,-244.696188226,-265.028423569,-408.304988751,-504.042297815,-424.413522242,-1107.93668421,-1102.63870733
265,-63.7281208191,-70.4816786101,-73.1325033319,-98.8211424707,-103.532234043,-150.885678447,-166.383708422,-275.615025311,-316.015594704,-371.735017231,-436.728672447,-370.425335442,-614.190524766,-817.868557259,-910.945793746,-1099.68747369,-1761.25259063
266,-64.7742795901,-76.9489814438,-80.158096286,-154.821155263,-159.823121021,-159.597382881,-156.033875173,-219.440789307,-184.61278586,-226.787105511,-299.722582911,-419.160359636,-417.788426269,-463.740183877,-422.381904465,-425.201542192,-1605.64121209
267,-73.7470514794,-72.3370850851,-73.9780240963,-94.1424666272,-93.93632581,-92.3658765702,-101.398614213,-147.125640345,-126.550150451,-152.283150852,-164.434245419,-190.494672984,-297.146816075,-284.315406942,-293.294503829,-312.344572498,-316.731968029
268,-64.9930572991,-73.5622122073,-70.9155706056,-66.1014190179,-75.2306993761,-85.7952408029,-101.821118902,-196.026036689,-120.375422953,-239.82906688,-227.050778256,-270.402451701,-515.297710632,-728.2752869,-948.980017758,-1151.04391479,-1143.20619311
269,-67.487714033,-88.2233091023,-85.9981926632,-100.526112471,-108.172534314,-98.5096727678,-139.813087338,-130.741413982,-137.525196127,-183.686107716,-185.885694581,-217.929744248,-589.755196961,-305.662363793,-397.575087727,-713.458894767,-705.325470606
270,-61.3123808231,-83.0556794894,-84.9791112815,-88.2860201262,-118.833186501,-124.817553568,-125.09357623,-143.026078095,-143.226974,-211.091019319,-176.044457948,-247.185664862,-288.077207652,-398.172950023,-404.262575208,-697.266126163,-1028.62180467
271,-61.6719377998,-61.7242090082,-67.50928566,-83.5930712233,-92.4899640643,-115.230341256,-124.780673235,-177.475392397,-223.277868105,-239.119696042,-265.290903395,-424.958335156,-417.022290594,-677.635371218,-904.317760788,-1291.10508445,-1811.92606286
272,-68.65617658,-64.9467176149,-68.682986039,-119.697650359,-119.404135146,-134.044990805,-151.381545772,-163.803604532,-173.676107133,-215.67458852,-214.090016424,-246.297655025,-258.982297535,-401.974149858,-396.027744829,-546.991289266,-827.091407137
273,-59.0359509755,-76.8615160442,-129.002024631,-129.653816902,-147.942138591,-168.551030478,-196.554093514,-231.593576213,-250.382008523,-273.683632454,-283.328588385,-400.162310824,-538.009666649,-738.527536415,-1061.82060397,-1194.95320619,-1758.38087146
274,-62.8014681047,-66.1581731861,-83.311654614,-79.5540588329,-83.0226534337,-107.992664292,-106.304132558,-124.383149726,-122.24963629,-263.595451063,-235.296951291,-383.562287397,-428.497271066,-439.896026362,-437.162571291,-584.808791522,-723.654571592
275,-60.3962065781,-75.4799701431,-102.158197395,-77.3092447583,-94.5215447942,-81.2279793847,-151.335102592,-191.0008661,-253.248787934,-295.703938477,-263.690342071,-379.633798292,-382.807705225,-470.812807112,-514.023263319,-622.01849701,-618.601444273
276,-80.1716427663,-84.2295715648,-65.8988193239,-86.5647045353,-103.705514803,-105.455776376,-121.609340312,-139.758272976,-165.557926336,-196.089905595,-246.717793078,-425.153966705,-392.261733556,-393.030549394,-374.107223174,-399.754000028,-555.067727693
277,-66.548754462,-64.9288478558,-79.9533173963,-133.965164947,-127.49511947,-121.241116358,-126.130068536,-148.702171306,-141.05293758,-244.463206656,-218.258554995,-277.867566258,-286.504512106,-285.289841669,-690.70800718,-717.8359547,-1194.28995653
278,-65.9577584109,-62.4841286138,-77.7766066157,-73.4298717271,-81.9347496029,-82.6514386962,-114.638331839,-139.50456988,-155.90930088,-221.924688344,-282.70902093,-368.308462834,-596.679475929,-1096.28511447,-1334.84307669,-1925.98271749,-1452.7849501
279,-59.7467988135,-61.4565446084,-60.5261440987,-87.1013306811,-98.0199026699,-122.40606933,-132.689557027,-195.251301732,-186.701333473,-386.91267357,-445.906459034,-512.887814952,-606.147750724,-599.201692764,-632.749313602,-819.171203526,-817.858154132
280,-68.1192221994,-68.1433118854,-87.2125384286,-85.0887944997,-87.6505446959,-111.636666025,-117.973976323,-140.447420617,-139.171968713,-161.412178846,-243.933256313,-222.064124724,-343.70937145,-333.232820175,-448.803330231,-911.464137615,-878.876203113
281,-65.1656586153,-70.8346058996,-61.337163948,-95.6144820607,-115.44194944,-90.6953254149,-131.883124202,-117.579962774,-182.477011418,-224.111613544,-234.619182528,-468.285935727,-478.936328943,-578.948760896,-720.914405643,-743.011027271,-1189.78356958
282,-66.9040906836,-69.1959034493,-63.5149683548,-68.6800042564,-110.779864695,-98.7459997327,-118.830866679,-137.425230843,-137.992971228,-165.806338961,-160.475592555,-188.116176579,-271.207218796,-510.378836398,-509.72382313,-525.798040276,-1562.2611087
283,-57.2776302228,-63.363442811,-64.0304939709,-72.7187685055,-94.8250308906,-102.48742696,-136.874399879,-157.607028109,-182.41804967,-265.665258207,-264.502482375,-330.069780946,-338.539015466,-334.642446622,-550.831426381,-840.677822474,-835.346324444
284,-55.6950238213,-64.1387440548,-64.9288821534,-71.6143756994,-112.513086824,-109.922067485,-158.147503762,-448.120838546,-345.840480119,-503.827922528,-494.751644517,-544.208956736,-849.241827136,-1120.60980095,-1122.95909245,-618.832997358,-822.129166817
285,-63.15631599,-57.4871534289,-65.4435555208,-67.0767661938,-126.944737135,-180.997492053,-202.641891732,-243.21746156,-237.400143782,-266.899726703,-287.180772342,-368.02030488,-365.492876051,-831.767870611,-827.359251897,-854.683719685,-855.962248438
286,-63.6611813099,-84.6829372927,-70.0686480379,-82.636597409,-100.955728124,-89.3898734979,-89.5560123424,-132.716699294,-113.986350329,-144.624979884,-158.462171798,-209.239059017,-457.132521118,-458.192086757,-449.531464251,-622.219808729,-982.269245643
287,-62.4614427891,-82.3519667477,-69.5887814523,-90.4203482469,-104.695397901,-96.4351081488,-134.192841717,-135.34289575,-128.073532578,-169.232571763,-177.091210111,-213.986292199,-295.119232587,-501.642811689,-641.58016452,-1025.89318276,-1324.7467334
288,-56.2114543785,-79.2241728031,-72.4789613449,-92.9076245095,-109.51602785,-96.8947995398,-122.042419207,-126.388300137,-124.633434813,-163.646262563,-175.318022219,-213.560806603,-260.997052718,-243.211945771,-471.509298403,-649.057789298,-631.813980706
289,-64.4333208893,-74.5544755032,-74.4517878667,-68.2826109768,-78.9960522431,-80.7910948704,-104.467039913,-114.473789864,-138.461425693,-167.695580394,-173.83048242,-200.305677618,-352.019436675,-408.764274928,-440.692435365,-658.80498484,-769.018132059
290,-65.6490380952,-72.8871308196,-74.4293621177,-74.2506052919,-91.0275275685,-111.634700643,-142.842488467,-165.773104866,-192.403572721,-230.593898508,-268.522749073,-332.307351508,-311.555083392,-301.921969991,-465.211603004,-493.643963991,-484.543710467
291,-61.2789232534,-71.0955009727,-71.1640305188,-79.5110353866,-77.699546864,-77.3838142382,-121.003095442,-185.330362013,-193.759450045,-199.29154494,-629.018256837,-517.14866574,-479.825508964,-665.617940187,-821.064401027,-685.272168152,-1451.73556389
292,-60.8415567385,-65.4399472152,-73.5091208871,-103.426847602,-107.077445491,-138.886237851,-171.714086048,-155.606108293,-187.994280818,-197.811732399,-230.769497513,-255.545933237,-243.59446412,-271.00298946,-273.926557872,-400.907407757,-498.758339925
293,-58.880161082,-69.7188391559,-84.2306313275,-92.7171351575,-85.8079030633,-103.109835166,-123.621470868,-243.316516804,-233.905477894,-301.701024485,-388.465423897,-341.298778432,-344.287190591,-342.240542153,-552.379889355,-1160.78628681,-1675.74551435
294,-63.5062124048,-78.0743836287,-74.2248458189,-72.6366851379,-137.801701368,-127.915346034,-135.607004088,-172.153197423,-203.121131554,-235.633952792,-258.841166051,-400.837599297,-572.826744079,-803.883302025,-1043.04903878,-1222.38063754,-842.219913099
295,-81.3315326067,-85.2588381801,-79.9989983434,-100.056008035,-126.185301959,-121.474699497,-144.022584403,-200.474638677,-211.301001295,-262.913266931,-248.249811084,-274.44069769,-274.13561432,-376.683763596,-372.184276894,-389.520706089,-528.242495306
296,-88.3152301736,-53.4330245542,-91.8480454768,-90.9022162734,-126.051882261,-140.045982668,-157.608256435,-241.028185741,-199.304088267,-225.192560011,-183.151321839,-252.57824102,-319.20803322,-767.773062028,-768.634891586,-817.541973066,-1015.46212386
297,-75.5472971955,-64.6544754187,-71.2081133711,-74.6904419072,-105.525865182,-157.951529834,-217.229157773,-306.114540209,-718.386731237,-795.212996162,-734.668960013,-909.44968114,-832.972454089,-806.192916308,-866.873866836,-883.226992114,-884.128478552
298,-58.574351878,-76.9390834316,-57.604266972,-74.2374651951,-89.0654245382,-82.5783038989,-118.322196332,-205.075028371,-184.761292011,-206.480351663,-198.285149845,-242.006271418,-345.007939831,-352.477144683,-351.203949451,-374.674289495,-465.623321379
299,-68.9408591077,-89.5019852342,-96.8131216507,-97.6605990369,-123.580404026,-104.664255175,-114.416106957,-213.224140292,-199.361938494,-215.531892631,-222.628345242,-263.322715173,-335.065374651,-562.237630649,-559.424756647,-875.824585386,-867.635050181
300,-73.5185208227,-62.0464844563,-71.4838159451,-73.8626416467,-92.2157326759,-92.1720435226,-108.170902702,-205.49743231,-208.687519241,-233.079146326,-219.529040534,-579.319664497,-555.899437998,-558.085649381,-966.784137141,-982.247343629,-1306.55149329
301,-73.9305808446,-66.0050782721,-70.0310933392,-88.5187337568,-111.135125644,-119.890825261,-152.723384808,-168.801518755,-156.277425752,-184.10376193,-272.780009814,-465.149383581,-501.198616215,-489.025632516,-645.815915547,-514.956014719,-859.37623844
302,-63.2415938921,-75.9918845135,-74.168868453,-81.7799852117,-106.063395093,-104.918834541,-134.226746236,-152.770761561,-176.249280099,-314.664302674,-284.014113945,-496.38936562,-663.30692128,-848.602072676,-1114.05499703,-1148.19040187,-1133.38400165
303,-76.5339300988,-70.1966731921,-81.7673388622,-66.7086151205,-96.6792314998,-90.7589559124,-175.137800236,-184.656776693,-185.745271413,-203.162342383,-246.120679716,-298.782961084,-381.406801471,-406.82597358,-368.312070888,-543.428138036,-692.869257563
304,-80.2175843394,-92.0171996743,-88.6938117665,-105.675106434,-121.579507554,-115.832379705,-151.809356378,-148.980755849,-170.102213744,-202.838610056,-245.008014388,-344.519889929,-355.327476282,-431.042135821,-618.170655773,-839.502551387,-998.775348098
305,-77.2762876083,-65.2727911202,-61.6472643551,-65.8400291451,-78.5890157521,-74.9460622899,-93.6973105624,-110.88301296,-117.369677216,-147.961881985,-196.872689595,-208.9892393,-640.712412674,-756.46993101,-954.608567634,-1220.35264488,-1711.06669082
306,-65.5431567951,-61.4019693704,-76.3221888854,-77.216841207,-79.9012246231,-110.894460184,-129.856902312,-164.104684289,-262.692922477,-289.173098328,-374.37696144,-425.270209372,-713.116660276,-2390.33740808,-1829.68089996,-2576.6447096,-3045.36429068
307,-69.9540206768,-62.1366326341,-84.5263795601,-67.530303141,-90.234487457,-104.034918355,-97.022527906,-146.707974209,-183.785763638,-321.509522623,-261.945566817,-395.292563346,-381.060064408,-394.059806247,-1054.81640428,-1291.88105836,-1274.46068464
308,-75.8185103525,-71.489235772,-65.0518534316,-95.2542510809,-83.9316683137,-86.5597392285,-94.4790579604,-137.734668033,-139.975498318,-369.452663474,-299.663168853,-418.813658725,-933.60929013,-1567.73304851,-852.412306539,-1306.10536831,-1519.28189384
309,-67.8597416653,-73.588555318,-88.2948419416,-82.3782532014,-94.1272141732,-98.8524660628,-140.040030934,-149.799811697,-199.016685445,-240.484379641,-196.095772422,-255.137288857,-235.70912955,-419.046093597,-383.881646799,-411.860649575,-791.501081648
310,-88.7131404375,-71.2820024714,-99.826637482,-88.2839142294,-99.1397102321,-110.143587733,-141.690774206,-153.563447243,-151.074089644,-227.796597439,-207.490861667,-335.176095286,-335.482672284,-484.665504861,-485.171007302,-512.36088473,-837.293533966
311,-67.1875061961,-74.4722469814,-70.1949886808,-84.5381167402,-91.334435349,-100.020297123,-141.099122033,-174.534423068,-1245.0682852,-1275.76383238,-1303.91746403,-1301.54310948,-1411.56516147,-1524.06383505,-1698.62022376,-1946.51898262,-2261.24190023
312,-58.8925359529,-73.479383034,-70.8623770581,-85.0294200452,-94.9462256253,-89.0575651477,-95.578688655,-158.692229764,-138.051101069,-165.896058657,-156.368739604,-391.657552088,-499.598219287,-485.54122743,-482.854896476,-911.989528362,-1092.38936492
313,-64.7447679826,-77.0053559545,-62.8778851512,-88.1794842299,-94.9502941262,-87.7377957806,-105.900076218,-149.403222048,-142.702534137,-161.507518181,-169.779919141,-252.043895425,-295.218172725,-284.660235234,-509.884294158,-838.011518215,-840.776024036
314,-64.8723447518,-72.5841265049,-66.882578062,-66.9485165035,-127.085303929,-127.544029082,-123.046315322,-146.244891751,-152.928167116,-261.665357722,-247.31963035,-431.582257884,-426.742689159,-477.701163155,-474.780095041,-604.326781326,-750.804551402
315,-72.5484061786,-64.9687522465,-68.024456547,-125.183212949,-132.732224772,-131.4695463,-144.250517018,-160.798959693,-198.942579735,-250.659488546,-249.964217473,-915.783807996,-917.162055321,-1354.01255896,-1362.0938089,-1395.97039051,-1923.54152865
316,-132.125452966,-64.1653150563,-74.2553253712,-97.8310288317,-178.236375067,-126.941159786,-139.353287077,-156.781624187,-160.889900289,-173.7481621,-184.803668481,-210.282494332,-319.105814275,-332.312756431,-332.832432651,-820.592995209,-823.487539964
317,-67.8549145821,-70.9280567598,-75.8690557434,-77.2702147986,-113.654313883,-110.649561231,-108.188387109,-149.437114268,-120.206185234,-166.670637887,-135.799377453,-180.966473826,-282.950105457,-359.779784692,-351.843571823,-381.503722709,-514.064150344
318,-62.4643383258,-66.0834393592,-83.8002082149,-74.0877439245,-94.0213909375,-92.1928161352,-118.773129165,-153.279338938,-144.473008444,-170.04300709,-159.113028732,-321.347966235,-314.493802877,-324.45340774,-447.327441601,-528.750815758,-680.836122601
319,-94.3626447862,-84.9702571278,-73.850130942,-91.2602008739,-89.1014685233,-113.673610841,-145.391630913,-162.601692882,-168.966504215,-195.290292072,-194.363696488,-397.696952966,-333.793615249,-404.323775073,-404.983071116,-427.873738749,-581.82072068
320,-74.4378446497,-66.6273651835,-65.1077354935,-94.2191597106,-112.310619994,-102.160261971,-103.834257717,-127.441041307,-119.952482177,-200.425093087,-153.906880929,-199.464823199,-328.274405918,-679.596477592,-1006.8062221,-864.656605731,-1090.50825564
321,-59.5508250414,-55.5677527738,-85.6775573827,-81.9431549476,-140.002216553,-127.440100835,-142.538945534,-287.101826311,-547.502612662,-497.007052183,-422.814004884,-604.810286395,-685.52219973,-612.995422355,-834.929435325,-862.46480644,-1011.04674986
322,-264.458103086,-263.82802995,-338.911768257,-341.64048599,-350.573940451,-342.414279711,-369.738106548,-411.222072539,-407.515526918,-434.227968739,-418.139103072,-710.070916046,-769.272657146,-802.412224042,-801.785822222,-831.575176721,-815.210671028
323,-91.4476197822,-95.8854286815,-88.7821719284,-106.449925792,-104.926023045,-100.443517884,-133.918050081,-143.659206298,-148.214618113,-160.465550867,-163.705515108,-301.869890832,-335.752530067,-444.496876011,-436.245289084,-572.549305666,-579.932934288
324,-70.3135765285,-78.4184418197,-56.2974662541,-88.9112954703,-103.013689994,-107.136246598,-112.388466275,-123.002368916,-135.259300397,-138.831993015,-160.937800301,-184.649737689,-334.927988996,-497.829038628,-489.328814111,-695.51674637,-884.210836228
325,-55.6299562511,-73.5937302001,-71.5168311442,-84.8178920776,-107.418071007,-130.34774666,-150.185619678,-217.226419683,-283.203420818,-330.733189343,-335.265645337,-397.015041595,-401.470151901,-719.644722755,-882.249669146,-1582.96303862,-2112.37083214
326,-62.2328380539,-59.719872933,-82.9464748925,-84.6235263985,-103.813348826,-111.429983451,-102.033155137,-190.813740245,-384.924032676,-392.393937796,-559.444409114,-411.693371604,-611.173668842,-960.588655617,-1288.46232705,-1837.84942898,-1943.32427471
327,-67.9875945307,-75.8025102756,-65.2586532964,-83.3846924554,-112.538002009,-101.068680006,-119.628460193,-152.078359553,-126.358924907,-281.696069233,-274.146515324,-291.275208466,-469.32472566,-562.803392644,-629.235739328,-663.02255125,-704.905273394
328,-63.8308941415,-74.2574069357,-73.2004059408,-77.876174513,-93.2846040246,-93.6658572864,-111.878607164,-120.141986356,-121.196827371,-193.572023164,-191.833334117,-309.876053184,-272.911959497,-407.749454104,-425.923112831,-460.148637978,-852.104198786
329,-61.6448766132,-61.0343527957,-70.199020038,-68.5046190091,-83.895397649,-91.7891564573,-113.021874138,-130.410382987,-126.894142167,-137.474072033,-169.598461534,-286.342427334,-326.640522793,-511.465069798,-887.610508989,-884.173696024,-1289.82375712
330,-67.665130317,-66.2169046299,-74.5412550952,-96.8092700155,-106.743606392,-108.900931259,-140.678671458,-161.528575521,-153.111886858,-201.179806452,-183.294576821,-225.453028202,-222.719625647,-214.002223223,-218.274041994,-321.674370112,-313.261507368
331,-67.3239402662,-79.3180376617,-78.1720801712,-73.7121666569,-98.7580709552,-89.8183799267,-106.098602292,-114.134515701,-111.964385108,-145.743662266,-160.390345646,-253.226408609,-258.302110292,-330.14467218,-463.281500885,-498.349133444,-818.672209772
332,-85.9159707259,-82.8954161621,-73.1456358342,-92.659774031,-99.3667865362,-171.82413,-270.569503394,-309.081293301,-315.101724417,-364.28122215,-347.233141014,-393.62584427,-393.288290578,-561.444059631,-626.476824582,-604.986609182,-779.72995309
333,-68.0122144046,-74.6901163908,-79.5912429725,-85.606013259,-113.11332772,-115.839543647,-122.709759509,-153.366857932,-144.316645215,-168.889056991,-159.674476999,-242.047250703,-238.600624289,-419.30309921,-535.242689844,-573.341363432,-1250.43463993
334,-55.3124972558,-66.185173893,-62.1896836726,-60.2345842682,-72.9163933011,-93.6013059411,-114.290298029,-158.051259079,-227.931755303,-332.55738139,-331.370429249,-502.457418097,-503.190434146,-615.614102862,-813.209504644,-847.373757081,-1064.47553514
335,-66.9568786616,-72.9645000736,-86.8026179893,-80.4232547303,-94.6315442374,-86.2559165438,-95.7375079263,-112.736353528,-117.31557606,-142.913693926,-153.202190234,-245.650974353,-389.092559243,-389.171594046,-559.462028501,-800.841788589,-1907.83750172
336,-55.9329558086,-112.013972053,-123.364795715,-129.288317858,-143.807622279,-133.310756174,-245.931064562,-268.87812243,-249.178177983,-280.042378431,-463.083519959,-443.243187093,-441.156746241,-1046.30867184,-1057.58473458,-1076.88243136,-1200.65361835
337,-67.6690643521,-77.0941543755,-83.0734762215,-90.8544426169,-99.1886055979,-104.071084441,-154.117719891,-180.536648176,-299.193037443,-350.618165492,-323.840490556,-582.560037205,-777.773972901,-650.257523183,-992.5096099,-1489.51866635,-1581.41974361
338,-59.6228945995,-66.2113218713,-82.4596807579,-80.7653524822,-86.761521505,-98.832288602,-110.949217155,-175.605148633,-201.364885151,-227.934521546,-296.063405358,-278.750246333,-345.524717715,-1065.7321842,-1196.30552629,-1223.47673064,-1413.37892012
339,-61.1641731147,-68.9725212537,-81.4645721975,-85.7203430817,-97.2038100505,-103.23851958,-123.149831603,-138.614246511,-131.260198822,-177.801435219,-170.167910972,-381.219455073,-515.05712379,-596.8803965,-656.695362107,-795.005638119,-976.220141242
340,-67.9400164181,-61.7829660798,-71.744995832,-68.9389292904,-86.5043968948,-103.836656102,-107.670312864,-123.025984137,-285.181608184,-314.553750382,-312.186142867,-634.028361879,-620.070794537,-685.759187258,-979.320362756,-984.191972417,-1266.3905033
341,-74.6674457342,-86.446365756,-66.0289776117,-82.0527491051,-96.5319531212,-102.769491143,-123.796225058,-155.606244372,-192.140913828,-214.302956798,-245.055009185,-353.262956395,-346.776426685,-408.955562822,-292.080328695,-312.657995383,-328.308879528
342,-68.9623212297,-81.1783796034,-139.745005965,-140.43550819,-145.459499225,-316.182108032,-323.94666691,-333.817360393,-340.987908274,-383.720838143,-362.361748118,-469.737935779,-473.495466075,-668.979149833,-1631.91255276,-1224.995684,-1233.3808917
343,-69.3401371652,-68.6009231845,-69.6380517064,-75.6809449643,-98.2335100905,-109.491197395,-152.478172806,-145.343178295,-188.459977687,-234.579400056,-223.383195526,-464.84974535,-620.722390409,-851.432018579,-650.351377279,-512.595885746,-754.865029144
344,-66.8198770787,-70.8817065023,-85.3175244201,-95.7103704431,-108.038434372,-101.020483167,-124.277771224,-172.175470724,-191.788756465,-221.252923787,-289.253749669,-325.458588467,-487.239799652,-800.468593389,-838.222931103,-813.866936758,-830.006889806
345,-102.414108333,-99.3638328062,-87.1191310636,-106.174479495,-126.883297839,-143.57601123,-163.195054093,-191.947647091,-172.835299481,-220.167738972,-217.039176013,-244.675210622,-238.480118021,-485.831847693,-667.01466942,-1585.95507747,-1435.23065093
346,-80.0053891034,-72.8187166891,-74.7291196928,-83.6550155644,-128.544758213,-113.405048137,-173.151457655,-178.7891863,-220.400584243,-327.063513145,-319.05085724,-380.865282851,-377.484511059,-367.715020838,-354.76117512,-606.81801708,-588.05667731
347,-62.1239019809,-74.9842580839,-93.7974992176,-113.093843618,-109.467390587,-110.422729557,-135.071836979,-202.694579179,-218.225864654,-266.983081481,-286.206612355,-418.466038186,-418.577508128,-511.116753883,-511.758993866,-533.845187358,-895.475760656
348,-77.1964120603,-84.8139399468,-93.151042542,-81.7999708265,-101.365073737,-133.637480042,-158.57970482,-184.728307633,-160.751449669,-182.603155894,-192.188715852,-233.377866062,-264.885497031,-368.566014475,-442.134748159,-465.857729215,-481.987812089
349,-65.5510002489,-76.1723821883,-92.4760958796,-182.023619144,-127.972859889,-194.30179749,-222.058501956,-219.967842772,-218.543476328,-395.505540753,-388.481292506,-415.658887104,-471.096467234,-470.863266798,-477.179796617,-491.325866309,-498.701132826
350,-77.5580924514,-77.1501964988,-58.5932319666,-87.0834771341,-74.5399386847,-97.0865907823,-106.788503099,-207.334763591,-142.209983636,-310.957103878,-275.507310024,-314.736968136,-313.053842947,-590.49994522,-585.330145517,-619.79204751,-844.412669933
351,-72.6941638122,-77.9238529482,-76.6340778535,-79.0375199228,-101.344450865,-93.9287412278,-107.783425853,-123.062935926,-128.833345715,-172.778719603,-164.669026702,-334.925859837,-324.760186129,-571.825932037,-743.407337408,-1204.86315116,-1750.93366613
352,-61.1951941121,-64.1681071562,-67.582885052,-73.3437157874,-82.2277203355,-83.2514296483,-106.876032255,-140.866038962,-176.713363492,-223.234171661,-298.757606118,-273.619305148,-269.75137273,-262.578873876,-386.581937547,-372.186828618,-492.023209487
353,-67.2321582107,-71.4085748225,-76.3609987485,-84.9117528398,-93.9468886827,-98.8691465744,-99.7116037161,-114.351482233,-105.032006267,-166.070434735,-145.359997354,-213.989978034,-274.074477573,-265.731619486,-363.859878462,-501.581629028,-496.511727712
354,-144.747790031,-152.477368833,-143.707623314,-159.938257948,-166.287177779,-160.518373959,-229.617462207,-246.059037307,-264.46451633,-332.578741978,-328.295404745,-364.596534814,-374.472022624,-934.69705704,-926.380209166,-959.297118042,-956.313306084
355,-120.335084923,-114.336613598,-118.934242875,-126.198051341,-152.616055137,-159.801055641,-175.668979376,-205.918277182,-204.805957056,-246.638643601,-244.497866154,-313.980320065,-312.52731234,-309.701454451,-425.565703116,-498.850711461,-452.518443801
356,-61.2377297734,-57.0221126855,-66.1733024349,-71.6856295836,-124.585553733,-91.4805941058,-108.764506791,-125.853203033,-132.277325418,-170.228633607,-256.629553082,-306.860613095,-445.827971765,-436.609441195,-732.287052513,-906.203323424,-1732.00115634
357,-49.6562718905,-69.9586454225,-64.5945595599,-82.2490683592,-107.708368192,-102.700002706,-107.943312695,-176.412738518,-197.519098586,-295.810535225,-350.272264664,-551.205691841,-390.675378103,-672.488818219,-770.800054463,-811.475047505,-808.130257119
358,-57.9280570036,-83.7170773401,-80.5977450766,-89.7268291639,-112.883426872,-108.171472694,-137.317752699,-159.008772995,-154.48374464,-171.198318479,-166.24159435,-317.020399692,-326.96837076,-311.209516072,-423.938134269,-460.255811215,-456.176781728
359,-66.2336947251,-72.7797342146,-69.4431089701,-86.7632018761,-97.8707802362,-119.902879878,-118.487671911,-152.967347719,-141.582559561,-159.900409814,-189.695281845,-238.291186028,-240.444207764,-385.372581936,-402.428559498,-523.268197714,-702.420142916
360,-78.5869139862,-75.1252421031,-77.6955678836,-70.0781105592,-97.5918254223,-96.2166533866,-101.742970088,-138.288357205,-169.417366703,-170.131305386,-175.200769981,-198.013381299,-328.380662045,-386.028393637,-386.96016853,-564.332440331,-690.246164414
361,-67.4671403893,-79.5916452282,-82.2638258238,-88.6483233309,-93.3656524203,-91.5098107011,-100.997043161,-130.124833037,-123.624289307,-167.734787,-170.16590008,-230.498059803,-301.036682481,-297.035680557,-397.182610432,-670.808843936,-668.17695275
362,-78.474068636,-101.04468625,-94.1373946268,-109.955077706,-112.397128609,-112.843440241,-158.991612258,-169.976342012,-142.919938552,-415.98993082,-248.750383011,-419.665415945,-494.166475204,-938.852403866,-1343.21499497,-1086.53401809,-1397.12574339
363,-64.3045172636,-69.5185234213,-75.6208440454,-78.957728697,-97.8383420536,-109.777488061,-130.422434097,-172.123076539,-251.137051248,-177.453622275,-340.118513309,-290.481556831,-300.297865922,-302.143433224,-409.892134742,-739.267434453,-697.530007583
364,-123.640163197,-130.261148876,-129.148301976,-152.261895954,-157.959326267,-146.655000329,-162.765075324,-182.214473977,-171.156392983,-217.591369205,-213.328040984,-272.375730746,-269.972248523,-326.507070398,-426.260207526,-450.90984009,-455.703772181
365,-72.2183290888,-72.0426692745,-68.9427522141,-126.902579566,-156.786415938,-167.230944943,-196.240631545,-223.950106212,-214.082899476,-415.793337763,-411.900638355,-463.697801854,-522.68242374,-641.401964652,-658.180011718,-877.210888358,-1161.33210849
366,-65.9808120518,-64.6059539156,-69.4160770715,-88.4414935337,-98.8553114109,-116.16397499,-114.57996982,-122.090227732,-164.146532738,-244.416827595,-243.963091512,-375.596324166,-360.542319689,-554.927203088,-490.101662709,-521.227426332,-1120.34988331
367,-86.7531844942,-86.636746021,-89.7735930566,-119.015009934,-124.791721101,-126.376362041,-140.28260488,-158.78458544,-162.824200496,-189.984580742,-216.318083205,-245.362413979,-243.712628051,-372.294107712,-637.307451696,-669.375212584,-911.53184614
368,-61.6235212032,-83.3601748712,-72.1006652692,-70.4228425774,-76.3712727862,-84.9358404418,-106.472521721,-121.812473532,-116.011979189,-138.514952483,-147.120652046,-307.954698397,-300.548206684,-324.338797284,-385.56599186,-507.832816555,-776.477005147
369,-71.3157429936,-102.437750654,-90.2400787148,-89.9175280344,-105.595656606,-114.913934968,-199.621104824,-196.633422481,-275.805733986,-301.864594795,-340.571126521,-519.456443571,-509.853797821,-601.283730513,-597.69035384,-615.254507958,-617.780271043
370,-65.3577131701,-65.7131612728,-87.2203160755,-92.4328768973,-122.405208546,-136.145680877,-145.731637268,-166.110858289,-150.855884293,-178.890367806,-162.541368499,-198.984107751,-202.245261568,-229.413570227,-270.517415806,-400.442589086,-589.470723449
371,-70.3871861049,-72.5459996256,-83.4311615977,-87.6544524554,-115.299249774,-109.048208643,-156.480122768,-168.895045476,-228.828697534,-342.698113681,-268.025315957,-380.193276671,-385.09354421,-385.084501714,-644.391006825,-1050.12635793,-1027.8030278
372,-59.1600473876,-55.9885006759,-69.7921530657,-78.356807692,-96.3381361118,-92.3924641515,-118.222360482,-146.77809228,-144.882016847,-228.084329355,-208.893174977,-336.509373177,-465.862920624,-467.4564444,-798.408968208,-1237.45151195,-1232.95409722
373,-66.6821430754,-78.3809361868,-86.9945625719,-81.5390025288,-91.7331501115,-81.6738109434,-169.64723779,-181.732401043,-182.116148462,-186.128732673,-204.844851932,-388.29476566,-465.712146833,-478.467657685,-472.580520484,-631.353390691,-629.849724675
374,-64.7818279312,-62.8362168499,-69.0409651559,-78.0350919525,-84.926902971,-92.7302734252,-157.644132712,-197.732606556,-192.013230053,-194.611741533,-210.454874452,-414.413862121,-409.79380218,-440.301553378,-594.564806516,-631.299351338,-1371.66085002
375,-61.8989470753,-93.7448432956,-69.3300791273,-91.3803333387,-102.841222901,-177.615506818,-151.373307697,-311.292122327,-265.238565063,-441.146181598,-415.67866323,-370.080640978,-503.920431788,-486.798382172,-705.42916416,-893.131022877,-867.332325151
376,-83.428600659,-57.0905272945,-70.0481705589,-74.1845282316,-171.936160628,-188.385876978,-212.872215922,-238.387204871,-243.668571213,-1475.95052207,-1484.6366465,-1552.19507135,-1611.09132185,-1610.41439306,-1598.16969877,-1858.82188477,-2006.88193102
377,-57.9538666013,-81.2901712998,-84.8954245757,-75.2272465337,-1135.16808803,-1165.3255668,-1159.7997255,-1173.79393426,-1159.45762415,-1192.58575169,-1205.9594567,-1364.81119906,-1359.54188002,-1461.61202027,-4623.85875068,-4780.66792944,-4992.23000824
378,-67.3078456711,-58.9200041457,-68.2402804153,-83.7112338057,-111.296716439,-90.7070335004,-128.430508293,-148.203603217,-198.582981943,-225.596356467,-312.540807582,-268.721802176,-301.353379294,-287.521098002,-487.365125785,-628.871724391,-617.571397314
379,-89.9484545382,-81.7754033898,-99.7700201312,-88.7656914833,-106.216818397,-97.2431436574,-204.302240693,-241.024774762,-231.465942651,-326.886948762,-262.199234186,-295.688112531,-351.901862729,-355.821345353,-362.220518817,-490.415628685,-486.538562747
380,-83.2707729579,-77.1974773334,-70.060865412,-76.1873680814,-136.180450183,-133.709709853,-159.702699698,-333.739523693,-329.301827149,-355.036989894,-356.593844756,-430.587253463,-430.153394221,-600.425986541,-1376.19096445,-1727.8146368,-1614.31459658
381,-92.7934144121,-70.9002626846,-87.5392063147,-70.082917144,-77.9822610568,-97.2202017301,-221.399449985,-138.827968798,-150.930564247,-223.313102215,-301.008446969,-393.567848534,-1713.93751792,-1910.01374489,-1827.8923338,-1820.1140107,-2134.37823103
382,-77.2368028525,-140.276523105,-81.0031095422,-75.604322143,-97.9142826776,-104.809930325,-114.901478241,-120.529805598,-122.462032401,-181.386220531,-226.412346344,-406.567664465,-602.11766268,-692.096471502,-583.279228911,-723.160215381,-717.157761578
383,-56.1950082831,-82.7332351169,-84.5575138893,-100.69707228,-129.639678563,-151.497959982,-120.481659101,-137.459190983,-136.740103371,-150.068413874,-188.143473774,-289.053708579,-280.4024302,-285.358781873,-281.951817301,-361.104178717,-539.516946039
384,-75.4703793987,-59.8764022602,-74.2464861722,-80.5732894837,-136.137961737,-125.166721522,-135.51431934,-163.104273785,-201.937001602,-203.292529498,-232.677701358,-457.286029509,-459.363670823,-610.118372137,-790.422591315,-1082.24940373,-1357.16035452
385,-61.596773319,-72.0679620753,-97.2852385799,-88.6858960032,-97.3064220488,-138.078333681,-113.887134662,-146.737611668,-133.685526132,-1217.60557387,-1221.43744256,-1273.22024582,-1310.02275085,-1449.89141399,-1555.98067613,-1693.12051278,-4975.96671015
386,-72.0838399363,-95.3196811486,-75.5386819528,-85.742402094,-123.15271654,-149.160948451,-160.006327716,-166.365596786,-199.614764659,-252.496592536,-278.074172153,-535.253642849,-526.566967124,-733.473762859,-730.662734062,-872.920797754,-957.81288082
387,-73.0687214478,-96.982231413,-73.7982422338,-157.763056803,-166.753916627,-168.611977539,-181.657572154,-197.673466812,-219.305638767,-248.721095266,-277.950896074,-431.182616789,-560.158910563,-420.23028138,-418.646418814,-444.891144525,-439.884695735
388,-64.1998060041,-86.2686904781,-78.7803132104,-87.2588698113,-98.1672360258,-99.3173744366,-104.660709547,-141.266285095,-125.218139024,-154.589493053,-175.816186841,-215.987171695,-198.708247648,-314.726619239,-427.84052304,-550.646153096,-587.2720738
389,-65.9931457182,-86.3524261519,-92.8077167955,-79.2654412228,-95.5438142542,-77.4246659921,-196.76958139,-197.472952811,-202.537539055,-223.87829844,-211.536043088,-286.073483071,-285.754636079,-322.189227889,-530.541940703,-561.705810356,-548.409513573
390,-73.0179405446,-74.1474145912,-86.7267959195,-94.5382758964,-101.532043326,-103.764458618,-104.462892906,-114.741035164,-649.907549521,-684.610816829,-665.418496913,-731.778583831,-736.313550486,-776.777748025,-775.884946026,-792.795004146,-945.977676377
391,-62.7883299782,-68.5014241783,-80.8769237816,-74.3696821006,-105.879764789,-92.4532946698,-118.176365333,-129.045976393,-153.966928853,-195.080756289,-185.676791028,-224.055063778,-317.744813386,-318.300617186,-418.309586713,-455.084414564,-465.727338446
392,-68.2121434435,-70.2336123429,-72.0981786351,-83.167549781,-92.770501079,-92.3994074977,-150.427427774,-184.219991601,-186.335455628,-212.636221459,-195.266064767,-273.473712423,-277.287015348,-365.613167975,-809.649111323,-834.975248366,-978.366242897
393,-73.6081974379,-64.9408130643,-64.9013259809,-73.769826744,-98.7209639828,-115.734212544,-139.205056134,-167.331095194,-188.62072941,-252.199722136,-219.269464585,-339.849894224,-455.52515766,-589.924665626,-742.923747173,-985.329747451,-1493.23125891
394,-60.4364803557,-55.0879736594,-59.4806470834,-95.5159841514,-97.1764569778,-105.172027925,-128.661982996,-136.380685456,-141.368279392,-238.170648086,-231.614054357,-341.841033335,-424.971433483,-533.353397968,-851.304779749,-1076.46057237,-1062.7579211
395,-57.2817563508,-59.3670198752,-60.1928191256,-95.0938926675,-90.9580029797,-109.385957588,-121.158381345,-234.581691363,-251.107226404,-173.539760603,-189.569428668,-292.24796763,-235.878072278,-307.484712537,-409.063536787,-541.366638446,-541.146287383
396,-72.0349676338,-69.6303105041,-72.4641303773,-94.7326030621,-110.867030343,-123.17037933,-160.601717668,-188.800844556,-168.109339105,-206.765137548,-191.313729082,-308.759031626,-541.564271816,-601.160268483,-668.052721868,-671.422239328,-674.315855568
397,-75.8512325497,-72.325324856,-79.8812863117,-74.0046197922,-100.813678037,-117.480793191,-178.801179138,-164.374019766,-172.833350443,-220.931853307,-205.376600069,-351.162767775,-508.431105741,-240.185125089,-560.178432145,-927.624284818,-1177.84512215
398,-70.573372155,-70.2829651172,-74.347619524,-74.7113499193,-75.0437642256,-99.4738495747,-113.85006647,-136.8858706,-155.129135912,-214.321364388,-234.865270405,-283.500004575,-295.147825059,-459.878666281,-975.909335786,-1218.6963075,-1454.25416712
399,-55.4715952423,-109.387877827,-112.737924388,-117.18268733,-127.244115075,-295.19044805,-313.319879188,-334.45565576,-347.116667915,-354.020018837,-350.805137489,-413.60106856,-607.819821256,-764.61279941,-750.538552283,-773.570955075,-910.430760929
400,-63.9589673666,-60.5861825736,-68.2104327879,-100.658728291,-106.523519507,-116.089929657,-129.994389927,-230.163525906,-210.476515196,-451.540716761,-339.452009335,-390.696543634,-392.614452046,-398.153786186,-396.032007547,-547.243668961,-708.037663585
401,-94.7342952654,-69.0648595583,-87.0598802039,-102.935941097,-97.1140956481,-99.3943962465,-127.44765715,-118.427602083,-124.876286027,-186.396249281,-215.173137436,-338.55421041,-434.490438022,-688.04198486,-1032.7200835,-995.891606596,-1570.9934868
402,-162.66569101,-73.8457147563,-82.8671216113,-84.2552885052,-87.4355300035,-95.7538221355,-187.795178132,-233.056210505,-304.995008827,-272.737976619,-293.092909718,-354.96359935,-354.039451414,-357.477563807,-456.380193298,-460.593060661,-487.434387263
403,-70.2519621959,-70.0255040827,-76.1547528626,-78.5242086549,-127.5111948,-202.113644717,-214.98586581,-244.555973911,-225.261147502,-262.971491946,-276.798313449,-293.209887552,-1005.04018566,-1003.40808537,-994.293953759,-1022.52007322,-1470.65866532
404,-65.5843602943,-67.0361862898,-60.9528464348,-69.0557468206,-88.951289354,-89.8921812058,-111.15475875,-137.004523467,-148.792300112,-176.557700426,-231.370602413,-289.798244455,-472.095616481,-503.784215201,-469.736614947,-485.322459976,-493.463428082
405,-71.4693539929,-62.5451884078,-75.5401906343,-83.1517026712,-71.1737269181,-130.903343024,-138.337553728,-160.683473259,-313.978077147,-359.900673309,-539.699404013,-512.563292135,-545.64845215,-931.175958017,-942.91447463,-1220.80441192,-1434.5677086
406,-70.4691920468,-68.2555988536,-78.7956724052,-82.3928711174,-103.258729869,-92.053349826,-169.018870298,-392.842324744,-342.86013923,-382.919172527,-383.003715165,-435.530276669,-453.848416581,-464.221074482,-550.634558295,-585.807378924,-708.981557585
407,-65.8456449204,-58.2661507891,-59.208289248,-69.9764204755,-100.213676006,-86.0466028381,-105.031950936,-172.690192459,-158.69307892,-240.012670883,-256.556272513,-298.049244986,-344.724013727,-346.173822166,-371.997160825,-527.766651443,-637.590847034
408,-62.3581592814,-87.1143796875,-87.760225154,-79.802626302,-111.52115002,-109.700732141,-124.078410376,-147.755165853,-137.558870693,-272.185419661,-219.006642836,-274.07699105,-536.334414464,-461.637383626,-717.387048061,-1002.64245217,-2106.92123352
409,-63.0664604841,-78.7379400696,-70.8099095606,-68.8062406993,-77.20474233,-88.0835707595,-123.918906731,-128.424227982,-138.132134786,-144.643060904,-157.421275716,-299.271183215,-447.665530937,-447.589668233,-652.368269392,-803.942860253,-1037.14949098
410,-73.2889404669,-75.3450495064,-96.5021202929,-89.9280384615,-112.021265378,-116.825271229,-140.541528047,-150.898789695,-174.925176637,-319.950564681,-327.14203026,-364.069257337,-715.690175637,-795.392358973,-824.97006896,-877.073880503,-1236.33688985
411,-76.4276660904,-93.8705420012,-94.546613378,-82.5779043815,-100.469208791,-99.9380865407,-140.612450767,-145.591651072,-151.461828471,-207.375871468,-173.183371077,-220.866545603,-297.440047125,-291.778309282,-299.037746908,-1748.95450054,-1757.15904787
412,-74.8516626424,-77.829127179,-82.8209392689,-145.250426245,-98.0941350622,-101.712562526,-127.876801774,-141.618985615,-1191.48885845,-1720.48198623,-4841.78421951,-4864.3963921,-4991.74515458,-4991.18853621,-4909.03199422,-4956.89873427,-4948.74534783
413,-90.839967966,-89.6711714862,-83.2309557419,-113.244402097,-100.172759664,-134.507645992,-226.021209603,-257.146929758,-253.102584499,-285.468649792,-309.184276002,-333.143378036,-453.434992035,-613.447708794,-962.907469958,-1263.2644142,-1405.68173084
414,-67.9042559559,-70.2107483772,-76.6007291446,-81.04821224,-99.9116339019,-122.184980488,-125.801667328,-145.886862156,-135.354630533,-160.934749051,-196.158391337,-254.307912277,-292.165951145,-293.233635996,-399.704713973,-426.692845002,-507.300631625
415,-68.2850520613,-70.9898567377,-70.8902803643,-87.3988357135,-102.393642952,-118.530824449,-123.00339032,-221.699273295,-160.597970774,-288.860238523,-259.244794825,-294.787909348,-355.200874843,-357.080930987,-352.430014067,-473.138803336,-649.025347345
416,-78.4765681948,-63.1504259024,-67.7802594182,-65.7443784124,-95.4243438585,-91.3132929521,-118.218975089,-231.11504074,-212.618480264,-328.34985694,-345.006579788,-1484.52793296,-1501.80087267,-1633.78148349,-1778.43840196,-2077.64761626,-2310.87582511
417,-91.1381402616,-97.4800615937,-96.0515429353,-95.5744615928,-102.470802695,-98.4595263199,-113.575903744,-129.530222207,-196.335125808,-211.759013302,-215.912383768,-510.647178451,-615.840446949,-754.428597206,-885.513539915,-1119.08986027,-1131.42068256
418,-74.1730510589,-70.4499529644,-60.5490674673,-75.793309645,-103.922990404,-98.5470259131,-93.0043184645,-150.868687016,-267.627697113,-314.444410012,-290.456674364,-591.69855693,-657.662034831,-814.130226892,-819.155414484,-1576.71503628,-1582.52393335
419,-58.2063119954,-63.0169028535,-59.9067914932,-82.253661524,-115.551265856,-119.40070662,-139.093328651,-154.6904292,-153.557044147,-217.716530265,-197.013843896,-409.441526941,-372.651641703,-423.827930931,-362.24244671,-312.475966682,-453.513359603
420,-63.1878927954,-61.9717718008,-79.7017243715,-88.624304804,-113.787368907,-118.778266602,-156.831374068,-154.954435814,-136.63752042,-200.147799204,-208.345756345,-272.643588221,-595.739152765,-584.921676859,-711.237764645,-953.779705982,-918.381527732
421,-253.262702084,-256.08264055,-270.655124431,-281.73357155,-269.308705512,-295.69489629,-300.723010347,-336.660702623,-311.247230109,-347.80902345,-465.910357849,-440.403743215,-472.198866216,-669.338109903,-831.778711853,-1185.33707473,-1182.14999529
422,-77.1335159064,-120.06830403,-123.759259509,-120.93120135,-138.910271121,-141.472104242,-150.338898131,-313.694264475,-298.931044448,-329.855268681,-264.745555025,-264.76609951,-251.376499451,-330.116454134,-309.469114005,-454.122061785,-761.997479468
423,-56.6561779296,-74.1914849372,-66.53804216,-88.6935735056,-101.678377437,-95.7592343945,-169.096749526,-140.244766374,-132.627339243,-169.406443015,-253.037958817,-508.838295163,-710.610076185,-839.626547906,-1233.54009524,-1512.06116304,-1519.82760056
424,-57.1692940691,-69.0930116928,-77.3526121248,-75.5032374289,-107.767828157,-99.835198687,-140.905513689,-171.148510405,-390.060087507,-290.760704545,-400.696396841,-438.816925511,-427.103794528,-737.438720637,-947.941303117,-1522.71765136,-1863.35697038
425,-63.7810652416,-68.3234569366,-81.8580282633,-84.6500517975,-104.009486937,-105.213593515,-116.089191756,-124.009260209,-440.137836557,-685.131709846,-530.248443898,-733.983723173,-852.34629246,-607.709950869,-611.730360433,-736.518016204,-907.067043017
426,-57.1224405285,-62.1875724054,-69.3548311375,-82.0925876291,-112.28450634,-101.17777412,-110.739551933,-144.773642177,-119.980411917,-161.966316563,-150.339151062,-188.949274997,-335.683602213,-469.432916166,-481.546551281,-844.702217319,-849.663792662
427,-69.3485560174,-69.1316659319,-80.9775009922,-79.8248853706,-98.0901191553,-86.8242581645,-122.496050833,-144.276211054,-213.68895039,-240.005966588,-328.719650238,-318.64406285,-318.781292303,-318.368506064,-402.343842428,-558.303407293,-702.025164442
428,-65.3662880393,-79.844096362,-79.6215269077,-82.7447332437,-281.575122495,-280.236242981,-311.460312559,-323.904426524,-324.024260545,-330.187957881,-328.606769595,-404.876707466,-387.439916919,-604.413453959,-657.822529206,-705.262909191,-1121.92662183
429,-71.4723458628,-78.5629080151,-80.3305002233,-98.7802559985,-124.502180157,-116.18117896,-151.629060021,-177.39669706,-226.518998143,-273.869821092,-254.935219971,-392.02603148,-511.096136799,-609.151998603,-635.636989604,-861.813685404,-1066.11797817
430,-69.8896187799,-75.6943629115,-67.6067471409,-73.403633379,-80.2480429881,-85.6538430871,-97.3242282222,-119.922211743,-114.748220657,-147.142377011,-177.303815109,-323.645567341,-331.234150306,-327.559705369,-583.336304033,-562.045991796,-554.996645629
431,-82.7266970017,-87.3138355319,-87.0903900736,-107.592112796,-123.208277268,-104.760670819,-150.736287579,-224.815322821,-220.530175928,-261.256560386,-345.571314507,-318.717863923,-852.62268494,-1023.2710566,-1025.03043946,-1277.0938152,-1553.08083118
432,-119.114112628,-107.646438567,-105.581535701,-108.830292722,-123.668362853,-140.56485389,-149.612277354,-191.722779102,-200.768064602,-241.352042877,-262.609661303,-325.300039152,-238.299815274,-301.833062528,-377.746346621,-549.062339144,-565.206388267
433,-67.8220458232,-67.717420116,-66.701609072,-98.2218694903,-95.1749069198,-115.432509988,-117.155674268,-147.507666353,-143.697193402,-178.583754541,-190.434325074,-191.546739699,-199.292183638,-330.100378782,-329.20100767,-462.432810465,-436.183782363
434,-67.4952780501,-59.7058490498,-107.477249364,-118.459230525,-130.081748392,-135.732526106,-153.162579985,-170.715108617,-166.636008791,-194.427357969,-429.084688662,-435.553541197,-438.761739265,-447.79768321,-640.313976101,-657.469714974,-769.882266397
435,-89.9260007328,-79.372806501,-98.9563551042,-101.745324003,-121.285597843,-120.831323592,-133.234533685,-150.941493919,-137.410661241,-165.649474985,-155.472905341,-230.095658915,-293.017230661,-286.766922089,-282.040716033,-507.984737171,-679.074651024
436,-85.4363194415,-87.6528466356,-88.2586389113,-85.6188068602,-104.832131416,-98.562406579,-122.398417172,-301.938439285,-127.99963701,-203.4362126,-189.8501931,-282.925127729,-283.249817702,-267.905530239,-364.969468768,-497.607293399,-798.618315381
437,-62.1283164401,-73.0487371521,-127.624017777,-143.182909852,-162.585152306,-167.191558645,-207.801465235,-183.893262817,-211.772268943,-385.671837242,-351.449170651,-398.248327304,-644.570127601,-758.131432714,-941.192633782,-958.749816069,-705.923066363
438,-69.2242103,-70.0066360905,-64.1952428966,-75.0462343307,-77.6474574581,-80.7975233137,-92.2678843569,-101.146794602,-238.308313865,-258.104182344,-533.845360368,-699.891762658,-863.011588716,-859.498303598,-863.864178964,-1124.9125285,-1100.2267631
439,-61.8116304891,-78.451146434,-86.0804953872,-108.739913406,-111.498542039,-109.476587086,-127.718022634,-155.2085515,-195.65835503,-234.373907485,-275.095701998,-415.9736547,-409.548231626,-415.633160407,-415.899755335,-437.09485689,-744.40513387
440,-83.4057823603,-85.0620163688,-98.1448714658,-73.9035443254,-113.66759386,-96.1031368322,-124.436022953,-155.771658364,-149.079804699,-198.226997548,-197.243642501,-237.522919492,-459.386601984,-685.056482889,-1055.08093824,-1538.69467319,-1282.00169595
441,-71.8214990197,-74.4271062288,-74.0776188997,-92.8041488277,-99.4340149715,-108.137280699,-134.711825839,-147.60782943,-148.508701182,-204.996654278,-199.274477007,-218.19509588,-282.787547428,-378.675487681,-523.535968916,-864.987382284,-847.509610898
442,-74.4106315095,-66.0321704361,-68.0920606598,-120.964822302,-143.180347506,-172.721310299,-175.888172568,-195.982049649,-198.050653881,-215.714255783,-212.024235827,-278.805723408,-282.726112555,-293.027819413,-445.372631127,-568.254108145,-558.477980324
443,-70.200916401,-61.8940892468,-63.2174309416,-94.3244047009,-111.465147605,-101.390165456,-159.570751677,-180.358313248,-324.38801013,-415.204754859,-505.77424332,-563.919837635,-577.455405082,-671.610205232,-718.204353049,-829.964948501,-1048.17092165
444,-64.3486998333,-72.3709784773,-81.8498485987,-92.1578792925,-88.1859114289,-97.9100927954,-114.87607709,-124.346145518,-127.046335548,-142.383909915,-133.969490409,-215.29676928,-213.83473815,-383.327275808,-392.37163927,-543.741464795,-666.509870256
445,-69.9780856499,-67.7182284242,-61.4124567037,-77.7669749988,-92.0757515763,-93.6504482114,-155.105645399,-167.806061939,-167.731829831,-200.876137196,-178.573406744,-248.551880399,-336.544664123,-293.438254357,-389.538604714,-543.303922763,-542.956999774
446,-69.4799738017,-76.169386714,-81.0631899734,-86.0459597903,-99.5947691035,-111.484284775,-117.943826325,-135.605585192,-136.639419633,-186.660118332,-180.817931702,-209.052322747,-252.999682413,-262.842660489,-408.099683452,-600.44336064,-715.369370119
447,-68.389376516,-72.2312342853,-74.2266285965,-74.278327294,-86.0795084244,-83.0405960742,-110.170442918,-140.364947368,-107.065924876,-154.391230312,-165.9075247,-326.939016232,-601.193663183,-590.332483596,-540.6667288,-733.134953548,-734.017665792
448,-138.795264303,-63.4650614156,-66.4656003725,-64.773384212,-95.3562228577,-84.2533624811,-129.394958769,-236.165169111,-223.924409564,-488.568568536,-327.642675523,-383.464895985,-621.206388413,-606.997867162,-905.283190841,-1039.41786538,-1214.92609224
449,-60.815926182,-64.5087049384,-66.7492995039,-60.8486276915,-88.2238924054,-77.3383373326,-117.871428174,-147.432055012,-222.340018766,-267.908794613,-288.288684377,-652.249106734,-873.767946976,-1220.2153562,-1536.25495875,-1884.8929235,-2226.34514823
450,-68.8587837294,-75.0640097048,-92.3282487826,-78.4055353674,-97.7097036376,-118.401740503,-102.555373106,-163.323754923,-275.282599036,-373.986020122,-348.801150251,-955.997062772,-1130.39634415,-1580.25436762,-1473.16548998,-1350.77278989,-1144.04097593
451,-64.4021482964,-60.3099288283,-82.3928242511,-81.7724003392,-106.930062505,-96.7080072123,-254.382642656,-280.518949194,-267.106846461,-302.205210359,-544.268922134,-265.299348696,-281.489682259,-343.05766292,-343.246916652,-367.37701333,-368.374004405
452,-66.6634805012,-61.115367437,-85.0449235135,-99.1933381952,-108.86301482,-112.633194993,-139.574096436,-543.344494807,-501.195825709,-403.017827817,-271.133164669,-339.693338841,-305.23132334,-327.319631174,-380.195274093,-620.977191376,-773.272064749
453,-71.8614677592,-86.7754207826,-69.6199166748,-82.8547272846,-92.2987379434,-86.3700968772,-145.87730917,-200.290379723,-189.695406799,-230.501809909,-223.854101631,-389.023387818,-429.976169136,-439.301140635,-567.228919941,-736.428368107,-750.022551976
454,-60.7572562108,-84.1723308562,-65.6833666636,-63.2135256924,-70.1838725762,-76.7063161326,-135.276878161,-100.724298119,-103.265412158,-125.33750401,-146.299053602,-466.308660081,-603.498361493,-852.24534255,-1598.25384012,-2268.97728579,-2253.17493102
455,-62.4349869345,-67.1041834611,-83.5423160717,-86.4096993592,-102.546692213,-123.280495319,-344.706273236,-391.679607655,-373.750557138,-384.603567309,-397.336637501,-405.450873,-397.83862607,-398.750921472,-399.977314833,-425.973000468,-489.041113681
456,-62.5779552145,-70.7427774687,-59.6367468244,-74.9643083826,-86.8979375906,-96.3584928489,-99.8248068254,-133.798864866,-125.634692999,-170.263003705,-165.034753203,-260.407647053,-244.03465094,-350.136967765,-347.009192946,-637.980379328,-653.273035277
457,-56.1340886499,-71.0416780954,-65.6184148364,-66.144226506,-79.3934750815,-84.6289332399,-104.967571083,-107.445336363,-112.004433962,-139.465773029,-225.543065737,-242.415106094,-292.471171947,-396.043420717,-747.608536926,-1068.21572761,-1495.43308075
458,-52.1218934299,-71.7482890807,-63.6707597954,-78.6848294887,-74.0807436298,-94.3865914089,-112.59504629,-243.316092239,-199.799645817,-275.445458729,-319.69629894,-418.679769021,-557.696512444,-670.385157574,-827.534136925,-865.139354278,-479.350869406
459,-63.32520034,-81.8942727197,-80.9136329943,-102.702634234,-93.8134481039,-114.280423746,-151.474778593,-191.38387683,-178.196077754,-280.37568248,-164.789330671,-344.239107938,-519.416127777,-805.721528522,-1433.2735042,-1564.83932583,-882.065588331
460,-63.4400594191,-62.0756293417,-88.5314254457,-104.539009583,-147.613757075,-418.704344015,-464.123523634,-482.833449886,-474.440113114,-499.191141107,-496.460133312,-541.759979153,-536.618326112,-580.777541786,-580.091372467,-605.273979763,-684.398020027
461,-145.822983859,-165.129417419,-90.2453955918,-107.511626489,-119.591493022,-134.505577908,-140.262734439,-156.9414865,-162.579413406,-193.368655439,-191.718877447,-205.751206092,-254.933421557,-253.898469032,-255.438551482,-566.112568399,-663.003795111
462,-65.0634499099,-89.5995228987,-69.9707665981,-86.1005776428,-93.5879576106,-100.48978527,-108.733380804,-120.608472001,-183.716751813,-221.264990172,-215.369119621,-285.352868789,-367.710881529,-480.282801081,-636.665603659,-831.417186398,-809.343805698
463,-68.675230333,-69.4638409804,-71.2216209629,-78.1036361648,-85.4881703365,-104.972596893,-133.904261542,-138.587634183,-129.3173092,-164.210715865,-155.062023274,-197.56050108,-220.279494421,-273.102262264,-801.279069598,-860.469337908,-854.706158813
464,-62.4849775992,-71.5129416856,-77.865155311,-90.1968153836,-91.4123319026,-94.1679887162,-121.348477023,-128.547506132,-134.013402483,-153.370700707,-241.18162021,-271.559365811,-266.578761964,-308.601103423,-397.149253869,-428.789375319,-418.409101418
465,-64.1320035866,-68.8480680646,-79.9862809541,-92.7123816622,-95.1221185408,-97.4276186938,-120.469119464,-133.883431494,-153.04929459,-164.246935501,-160.663632213,-267.581013226,-259.978151835,-328.226095096,-464.311994443,-645.284035479,-642.036883709
466,-94.7953111932,-80.2377593786,-84.0392715316,-99.8808082725,-112.472261153,-116.913830159,-131.381263276,-179.278166854,-157.642962581,-193.268564648,-185.43673442,-220.552918561,-347.4094651,-298.410526239,-324.019820489,-348.049960982,-496.591042801
467,-67.8073830619,-60.2076339333,-59.2537462221,-63.3952894534,-80.6588306785,-82.0685039207,-81.5372591162,-115.54016738,-110.00236149,-154.4262796,-149.740214023,-167.48911011,-453.577915773,-590.203951921,-726.260476638,-973.325801192,-1209.07797335
468,-78.416950524,-67.0069269352,-79.8714292324,-81.5295149327,-91.7273881987,-103.036508511,-156.937438609,-165.281320994,-169.680241706,-199.167457753,-187.79614653,-216.945621848,-222.466792387,-216.900134391,-241.063795038,-240.433986669,-238.779068888
469,-60.7267265581,-62.5983270978,-62.7854169411,-86.6049106114,-92.2554403402,-97.6689522524,-97.5873005902,-114.144651786,-132.801903741,-148.725975275,-154.607235679,-178.291189966,-214.493229481,-343.426649401,-329.521687721,-510.509545144,-1252.4295808
470,-81.8737743538,-64.9215203492,-86.4039984044,-97.2838671265,-108.537179439,-109.703748249,-139.611525014,-137.552367087,-140.812539718,-199.459739717,-210.004106041,-269.137795349,-601.073260281,-654.138021692,-1474.71168775,-1504.45848724,-1515.70218496
471,-61.2806950565,-61.4298203674,-83.7789513735,-90.1814152018,-121.387677903,-124.636500559,-156.981012068,-257.628367691,-238.468777143,-282.677786424,-264.720607231,-390.427457801,-420.660336768,-418.046689961,-746.34789157,-1400.18103416,-1392.82886685
472,-74.0834747035,-75.0108645757,-86.2274246045,-86.1867872047,-108.705601814,-101.961539182,-129.672348247,-144.978823511,-142.25316286,-162.548054184,-238.670051613,-243.677367172,-337.73142031,-614.615996073,-861.267339405,-1148.05932508,-1450.74206409
473,-92.2732053553,-87.2108246078,-63.5700970237,-97.389487587,-116.106933212,-102.141933668,-258.462035514,-216.379959574,-242.019929745,-275.979450517,-267.556227884,-298.086910596,-384.537004112,-480.071663864,-604.611343413,-855.709218972,-825.170661551
474,-73.7944216761,-70.8395269036,-71.5916334964,-86.52016243,-108.984932614,-106.014996559,-121.706690649,-134.077139728,-238.058883736,-266.111317716,-265.098490023,-624.871891454,-575.284344754,-555.390292033,-706.090400523,-737.92695022,-738.581815499
475,-65.6420020012,-73.124083001,-65.6941433654,-83.5137725096,-92.2614612845,-118.676439738,-136.842815354,-162.957664581,-175.778642914,-210.431849819,-224.624102707,-366.85443273,-426.868193673,-871.737978498,-1038.51425338,-1563.85610201,-1847.88440799
476,-60.4940990854,-62.632665813,-62.7197600764,-68.7737704618,-78.7356532928,-110.341909206,-122.461237317,-218.462839843,-195.65917813,-194.969383329,-217.024709915,-325.693640342,-384.916913637,-473.325289268,-446.293439221,-579.818421679,-576.082773642
477,-63.178644857,-63.6917310358,-83.7741913247,-69.829948658,-97.3169816347,-86.1524808326,-113.484717423,-126.476430361,-187.657121472,-362.113480013,-365.295649634,-428.379079357,-619.471420732,-620.939822062,-766.910412803,-803.551560787,-1037.34343198
478,-62.7119511728,-66.1613303685,-86.2028128944,-63.740355731,-106.085686447,-106.53153824,-184.449314802,-198.244772211,-224.556165508,-356.144878767,-328.409648424,-376.337446201,-480.733278451,-404.530452452,-400.020500636,-544.154825304,-658.43038615
479,-60.7434269724,-69.2755762179,-90.048393951,-93.1935364791,-97.5731323744,-153.660914223,-164.846537316,-179.088311222,-311.295295145,-384.358518197,-370.688252415,-468.268304597,-475.221775975,-601.311897787,-812.836811232,-837.594731757,-830.562548509


==> software/multi_stage_strategies/plots/attack_algorithms.csv <==
greedy.impact,greedy.runtime,seed,exhaustive.impact,budget,exhaustive.runtime
771.3333535555555,2.0060756071666668,32.55555555555556,771.3333535555555,1.0,4.697894658333333
1361.1110971111111,3.3426685178333333,32.55555555555556,1370.8592365066668,2.0,43.38879345161112
1498.4444444444443,4.404786090777778,32.55555555555556,1574.0,3.0,209.27261358944443
1551.7777777777778,4.920138080611112,32.55555555555556,1620.6666666666667,4.0,540.7256475717223


==> software/multi_stage_strategies/plots/configuration_algorithms.csv <==
strategic.impact,strategic.cost,uniform.total,seed,iterations,uniform.cost,strategic.total,uniform.impact
1757.2431093196462,49.73451327433628,1806.9776225939825,73.58407079646018,0.0,49.73451327433628,1806.9776225939825,1757.2431093196462
1641.7404084805714,62.423332987467816,1756.4751470073518,73.58407079646018,100.0,79.07530459499503,1704.1637414680392,1677.399842412357
1567.0921900003898,80.55750852092986,1751.161322441301,73.58407079646018,200.0,87.24008653560568,1647.6496985213196,1663.9212359056962
1468.164351972709,130.35556082088215,1749.479156941874,73.58407079646018,300.0,90.37378830880519,1598.519912793591,1659.1053686330688
1405.2545475389422,170.93786252438423,1749.377162269338,73.58407079646018,400.0,89.97516170188635,1576.1924100633253,1659.4020005674515
1380.3642349258691,187.82045953754482,1749.3456417326602,73.58407079646018,500.0,89.86279964907897,1568.1846944634135,1659.482842083581
1365.786002755177,197.28934715579132,1749.3353675652438,73.58407079646018,600.0,89.8340204231766,1563.0753499109687,1659.5013471420677
1355.8991788093617,203.04786361391234,1749.3325660919322,73.58407079646018,700.0,89.82665873022984,1558.9470424232738,1659.5059073617028
1347.9570748868393,208.7237105639738,1749.3308731308878,73.58407079646018,800.0,89.82377442494824,1556.6807854508136,1659.5070987059391
1341.1163101384923,213.80825691717678,1749.3303602756332,73.58407079646018,900.0,89.8236754798954,1554.9245670556693,1659.5066847957378
1339.0618969863358,214.93475252372335,1749.3300681096011,73.58407079646018,1000.0,89.82391513140331,1553.996649510059,1659.5061529781979
1339.024264206859,214.43775562298308,1749.329776840647,73.58407079646018,1100.0,89.82532868838258,1553.4620198298428,1659.5044481522648
1338.8426864022297,214.20156231219968,1749.3294368949212,73.58407079646018,1200.0,89.82468536530853,1553.0442487144292,1659.5047515296137
1338.3536525425645,214.2402361783431,1749.3293308504512,73.58407079646018,1300.0,89.8245704011398,1552.5938887209072,1659.5047604493118
1338.0622079976097,214.1227196782231,1749.3293286726375,73.58407079646018,1400.0,89.82462481482442,1552.1849276758323,1659.504703857813
1338.0266891136896,213.76968579471375,1749.329184604079,73.58407079646018,1500.0,89.82467469395026,1551.7963749084035,1659.5045099101287
1337.8620818188213,213.60163020279813,1749.3291179205944,73.58407079646018,1600.0,89.82449722543578,1551.463712021621,1659.5046206951586
1337.4513275942447,213.5817843324871,1749.3290731135362,73.58407079646018,1700.0,89.82470617881481,1551.0331119267323,1659.5043669347203
1337.2630225754579,213.49564648279744,1749.3290314440378,73.58407079646018,1800.0,89.82457159137726,1550.7586690582561,1659.5044598526606
1336.5755140206386,213.73437917970568,1749.3290309506335,73.58407079646018,1900.0,89.82456912482995,1550.309893200345,1659.504461825804
1336.0017048491477,213.7822344457279,1749.3289672892158,73.58407079646018,2000.0,89.82458905292665,1549.7839392948758,1659.50437823629
1335.893545253893,213.6889630888709,1749.3289163906222,73.58407079646018,2100.0,89.8245384412089,1549.5825083427635,1659.504377949415
1336.0305922923667,213.35003112861057,1749.328829807435,73.58407079646018,2200.0,89.82484529391189,1549.3806234209776,1659.5039845135238
1335.9352442694667,213.251166468417,1749.3288188948572,73.58407079646018,2300.0,89.82480637062227,1549.186410737884,1659.5040125242365
1335.8564888854144,213.19425914608718,1749.3288101338098,73.58407079646018,2400.0,89.82477970650334,1549.0507480315018,1659.5040304273082
1335.7614526503855,213.1200411939391,1749.3287931008974,73.58407079646018,2500.0,89.82460489157276,1548.881493844325,1659.5041882093258
1335.6420303154753,213.09428462201348,1749.3287737996598,73.58407079646018,2600.0,89.82482444443859,1548.7363149374883,1659.5039493552226
1335.584484377681,213.03001608439664,1749.328773721707,73.58407079646018,2700.0,89.82482678302618,1548.6145004620776,1659.5039469386822
1335.6438572940294,212.83291567415264,1749.3287678318275,73.58407079646018,2800.0,89.82481876178927,1548.4767729681819,1659.5039490700394
1335.724317554332,212.64019855956906,1749.3287306251912,73.58407079646018,2900.0,89.82493208802887,1548.3645161139011,1659.5037985371641
1335.7191085443217,212.5187734867676,1749.328697051188,73.58407079646018,3000.0,89.82478942525655,1548.2378820310903,1659.5039076259336
1335.7330311719718,212.40110125219942,1749.3286962277075,73.58407079646018,3100.0,89.82481412968527,1548.1341324241714,1659.503882098024
1335.5197798628471,212.51205435200512,1749.328662250978,73.58407079646018,3200.0,89.8249322225534,1548.0318342148532,1659.5037300284266
1335.5129720278123,212.43133178173204,1749.328662250978,73.58407079646018,3300.0,89.82493222255339,1547.944303809545,1659.5037300284266
1335.5414512964219,212.3160647457135,1749.328662250978,73.58407079646018,3400.0,89.82493222255329,1547.857516042135,1659.5037300284266
1335.516279443176,212.28191721147286,1749.328661847938,73.58407079646018,3500.0,89.80950444045081,1547.7981966546486,1659.519157407489
1335.2905576843877,212.41462453238032,1749.3286523071467,73.58407079646018,3600.0,89.80954419374936,1547.705182216768,1659.5191081133987
1335.3195746720482,212.317634421723,1749.3286502725646,73.58407079646018,3700.0,89.80963749232396,1547.6372090937707,1659.5190127802418
1335.2174816928662,212.3436080682886,1749.3285896293355,73.58407079646018,3800.0,89.80943182858536,1547.561089761154,1659.5191578007518
1335.2113936883918,212.26912887984474,1749.3285896293355,73.58407079646018,3900.0,89.80943182858536,1547.4805225682373,1659.5191578007518
1335.166491981447,212.2323160991376,1749.3285772977006,73.58407079646018,4000.0,89.809494536859,1547.398808080586,1659.5190827608433
1335.1772838048223,212.13056753282098,1749.3285753889345,73.58407079646018,4100.0,89.80938144043651,1547.3078513376436,1659.5191939484996
1335.2447987153214,212.02012640130226,1749.3285753889345,73.58407079646018,4200.0,89.80938144043651,1547.2649251166242,1659.5191939484996
1335.15629620454,212.0420065521429,1749.328574387636,73.58407079646018,4300.0,89.80938895017557,1547.1983027566823,1659.519185437462
1335.212868437158,211.94306442873588,1749.328570805677,73.58407079646018,4400.0,89.8093416035493,1547.1559328658948,1659.5192292021293
1335.1739974261402,211.9263611183278,1749.3285557340398,73.58407079646018,4500.0,89.80932971267168,1547.1003585444694,1659.5192260213694
1335.279635599739,211.76353298855844,1749.3285548990045,73.58407079646018,4600.0,89.80932213804238,1547.0431685882982,1659.5192327609634
1335.3271668661178,211.66560454196525,1749.3285485445879,73.58407079646018,4700.0,89.80933272873638,1546.9927714080839,1659.5192158158532
1335.2390146788655,211.68489984033448,1749.328548068074,73.58407079646018,4800.0,89.80933853781897,1546.923914519201,1659.5192095302568
1335.1986739953518,211.6712968765707,1749.328548068074,73.58407079646018,4900.0,89.80933853781897,1546.869970871923,1659.5192095302568
1335.2023218173035,211.6081499821014,1749.3285374306352,73.58407079646018,5000.0,89.80935685274251,1546.8104717994051,1659.5191805778945
1335.242925279988,211.52313680725024,1749.3285335734656,73.58407079646018,5100.0,89.8094012635798,1546.7660620872382,1659.5191323098877
1335.208550076999,211.51380792785807,1749.3285335734656,73.58407079646018,5200.0,89.8094012635798,1546.722358004857,1659.5191323098877
1335.2408081556703,211.43944927005376,1749.328529660924,73.58407079646018,5300.0,89.80941120722794,1546.6802574257242,1659.5191184536982
1335.1966323886043,211.44913995149656,1749.328523120346,73.58407079646018,5400.0,89.80940046365757,1546.6457723401004,1659.5191226566901
1335.2265753921968,211.38058358065703,1749.3285103356225,73.58407079646018,5500.0,89.80937557431422,1546.6071589728529,1659.5191347613095
1335.2214303503497,211.32418803319257,1749.3285103356225,73.58407079646018,5600.0,89.80937557431422,1546.545618383542,1659.5191347613095
1335.2161147314819,211.2881028204455,1749.328510215576,73.58407079646018,5700.0,89.80937969607875,1546.504217551926,1659.5191305194985
1335.244640425568,211.23471383908034,1749.3285027640502,73.58407079646018,5800.0,89.80934048509069,1546.4793542646476,1659.5191622789612
1335.221629157943,211.2342877983424,1749.3285027640502,73.58407079646018,5900.0,89.80934048509069,1546.4559169562845,1659.5191622789612
1335.209414722568,211.2211282126748,1749.3284672662624,73.58407079646018,6000.0,89.80942862928808,1546.4305429352416,1659.5190386369761
1335.1994618955966,211.19157972846457,1749.3284672662624,73.58407079646018,6100.0,89.80942862928808,1546.3910416240612,1659.5190386369761
1335.2669890706732,211.0907406305375,1749.328461856861,73.58407079646018,6200.0,89.80941941149348,1546.3577297012105,1659.5190424453692
1335.2701438362412,211.05869063305394,1749.328457363623,73.58407079646018,6300.0,89.80940588901886,1546.3288344692944,1659.519051474606
1335.2958252110216,210.99713390379935,1749.3284570650214,73.58407079646018,6400.0,89.80940812853123,1546.2929591148188,1659.5190489364918
1335.2520170349685,211.00726005986866,1749.3284568270858,73.58407079646018,6500.0,89.80940931821073,1546.2592770948359,1659.5190475088764
1335.2673693930067,210.95432672574992,1749.3284568270858,73.58407079646018,6600.0,89.80940931821073,1546.2216961187557,1659.5190475088764
1335.24509861795,210.94361222518611,1749.3284567585029,73.58407079646018,6700.0,89.80940406214557,1546.1887108431354,1659.5190526963588
1335.260426390897,210.90150982777433,1749.3284567585029,73.58407079646018,6800.0,89.80940406214557,1546.1619362186707,1659.5190526963588
1335.26783440219,210.8690232523242,1749.3284563043642,73.58407079646018,6900.0,89.80940337106478,1546.1368576545137,1659.5190529333008
1335.2825718692964,210.82515263894678,1749.3284439100019,73.58407079646018,7000.0,89.80938451007877,1546.107724508243,1659.5190593999248
1335.3241643395759,210.75013326797173,1749.3284426808837,73.58407079646018,7100.0,89.8093906556718,1546.0742976075471,1659.5190520252133
1335.3097111093134,210.73786150254372,1749.3284406814853,73.58407079646018,7200.0,89.80937865941128,1546.0475726118561,1659.5190620220753
1335.3054194481542,210.71772775588812,1749.3284406814853,73.58407079646018,7300.0,89.80937865941128,1546.0231472040418,1659.5190620220753
1335.3637086958242,210.63900399640258,1749.328431798169,73.58407079646018,7400.0,89.80943374746758,1546.0027126922264,1659.5189980507027
1335.353427706542,210.6197728959521,1749.328431798169,73.58407079646018,7500.0,89.80943374746755,1545.9732006024938,1659.5189980507027
1335.3067340383773,210.6339225405425,1749.328431798169,73.58407079646018,7600.0,89.80943374746755,1545.94065657892,1659.5189980507027
1335.319495205527,210.60201741659395,1749.3284306860762,73.58407079646018,7700.0,89.80935574027741,1545.9215126221216,1659.5190749458
1335.3438475930402,210.5521275824416,1749.328396547462,73.58407079646018,7800.0,89.80919686950217,1545.8959751754821,1659.519199677961
1335.3671862361334,210.51056383929503,1749.328396547462,73.58407079646018,7900.0,89.80919686950217,1545.8777500754288,1659.519199677961
1335.3900971611818,210.46169871760983,1749.328396547462,73.58407079646018,8000.0,89.80919686950217,1545.851795878791,1659.519199677961
1335.3743747194158,210.45702649629987,1749.328396547462,73.58407079646018,8100.0,89.80919686950217,1545.8314012157155,1659.519199677961
1335.3387283667325,210.4696151844111,1749.328396547462,73.58407079646018,8200.0,89.80919686950217,1545.8083435511442,1659.519199677961
1335.3173536890465,210.471835074793,1749.3283942004246,73.58407079646018,8300.0,89.80920947712448,1545.7891887638393,1659.5191847233016
1335.3733573993388,210.389590541666,1749.3283942004246,73.58407079646018,8400.0,89.80920947712448,1545.7629479410048,1659.5191847233016
1335.376021081547,210.36195572455543,1749.3283942004246,73.58407079646018,8500.0,89.80920947712448,1545.7379768061023,1659.5191847233016
1335.3089797285568,210.41521072423865,1749.3283711671932,73.58407079646018,8600.0,89.80922541828593,1545.7241904527953,1659.5191457489086
1335.319571279997,210.3845875125159,1749.3283711671932,73.58407079646018,8700.0,89.80922541828593,1545.7041587925128,1659.5191457489086
1335.3251498395282,210.36524234691984,1749.328364417157,73.58407079646018,8800.0,89.8095706847757,1545.690392186448,1659.518793732383
1335.3761219979322,210.28929668140788,1749.3283597006578,73.58407079646018,8900.0,89.80963496112757,1545.6654186793392,1659.518724739532
1335.3859607269226,210.2545829187521,1749.3283597006578,73.58407079646018,9000.0,89.80963496112757,1545.6405436456741,1659.518724739532
1335.3732731195869,210.24470414599338,1749.3283597006578,73.58407079646018,9100.0,89.80963496112757,1545.6179772655794,1659.518724739532
1335.4029761723953,210.19676202905458,1749.3283597006578,73.58407079646018,9200.0,89.80963496112757,1545.59973820145,1659.518724739532
1335.4152200656285,210.1697907338485,1749.3283597006578,73.58407079646018,9300.0,89.80963496112757,1545.5850107994772,1659.518724739532
1335.4202074812108,210.15675140000158,1749.3283454468783,73.58407079646018,9400.0,89.80960384050817,1545.5769588812138,1659.518741606372
1335.414366741209,210.14370825036102,1749.3283454468783,73.58407079646018,9500.0,89.80960384050817,1545.55807499157,1659.518741606372
1335.3932342601715,210.14663189700457,1749.328344152722,73.58407079646018,9600.0,89.80961677796469,1545.5398661571764,1659.518727374759
1335.4076234316399,210.1197867881398,1749.328344152722,73.58407079646018,9700.0,89.80961677796469,1545.5274102197784,1659.518727374759
1335.4350365464477,210.0756514093788,1749.328344152722,73.58407079646018,9800.0,89.80961677796469,1545.5106879558257,1659.518727374759
1335.4233912209552,210.07297502222505,1749.328344152722,73.58407079646018,9900.0,89.80961677796469,1545.49636624318,1659.518727374759

